Magnification and evolution biases in large-scale structure surveys

Measurements of galaxy clustering in upcoming surveys such as those planned for the Euclid and Roman satellites, and the SKA Observatory, will be sensitive to distortions from lensing magnification and Doppler effects, beyond the standard redshift-space distortions. The amplitude of these contributions depends sensitively on magnification bias and evolution bias in the galaxy number density. Magnification bias quantifies the change in the observed number of galaxies gained or lost by lensing magnification, while evolution bias quantifies the physical change in the galaxy number density relative to the conserved case. These biases are given by derivatives of the number density, and consequently are very sensitive to the form of the luminosity function. We give a careful derivation of the magnification and evolution biases, clarifying a number of results in the literature. We then examine the biases for a variety of surveys, encompassing galaxy surveys and line intensity mapping at radio and optical/near-infrared wavelengths.

==> Magnification and evolution biases in large-scale structure surveys/be_Q_model3.dat <==
9.000000e-01  1.633244e-03  -6.131755e+00  1.967994e+00
9.009009e-01  1.630066e-03  -6.130075e+00  1.968963e+00
9.018018e-01  1.626895e-03  -6.128393e+00  1.969931e+00
9.027027e-01  1.623731e-03  -6.126711e+00  1.970899e+00
9.036036e-01  1.620572e-03  -6.125028e+00  1.971866e+00
9.045045e-01  1.617421e-03  -6.123345e+00  1.972832e+00
9.054054e-01  1.614275e-03  -6.121661e+00  1.973798e+00
9.063063e-01  1.611136e-03  -6.119976e+00  1.974763e+00
9.072072e-01  1.608004e-03  -6.118290e+00  1.975727e+00
9.081081e-01  1.604878e-03  -6.116604e+00  1.976691e+00
9.090090e-01  1.601758e-03  -6.114918e+00  1.977655e+00
9.099099e-01  1.598645e-03  -6.113231e+00  1.978618e+00
9.108108e-01  1.595537e-03  -6.111543e+00  1.979580e+00
9.117117e-01  1.592437e-03  -6.109854e+00  1.980541e+00
9.126126e-01  1.589342e-03  -6.108165e+00  1.981502e+00
9.135135e-01  1.586254e-03  -6.106475e+00  1.982463e+00
9.144144e-01  1.583172e-03  -6.104785e+00  1.983422e+00
9.153153e-01  1.580097e-03  -6.103094e+00  1.984381e+00
9.162162e-01  1.577027e-03  -6.101402e+00  1.985340e+00
9.171171e-01  1.573964e-03  -6.099709e+00  1.986298e+00
9.180180e-01  1.570907e-03  -6.098017e+00  1.987255e+00
9.189189e-01  1.567856e-03  -6.096323e+00  1.988212e+00
9.198198e-01  1.564812e-03  -6.094629e+00  1.989168e+00
9.207207e-01  1.561773e-03  -6.092934e+00  1.990124e+00
9.216216e-01  1.558741e-03  -6.091239e+00  1.991078e+00
9.225225e-01  1.555715e-03  -6.089543e+00  1.992033e+00
9.234234e-01  1.552695e-03  -6.087846e+00  1.992986e+00
9.243243e-01  1.549681e-03  -6.086149e+00  1.993940e+00
9.252252e-01  1.546674e-03  -6.084451e+00  1.994892e+00
9.261261e-01  1.543672e-03  -6.082752e+00  1.995844e+00
9.270270e-01  1.540676e-03  -6.081053e+00  1.996795e+00
9.279279e-01  1.537687e-03  -6.079354e+00  1.997746e+00
9.288288e-01  1.534703e-03  -6.077653e+00  1.998696e+00
9.297297e-01  1.531726e-03  -6.075952e+00  1.999645e+00
9.306306e-01  1.528755e-03  -6.074251e+00  2.000594e+00
9.315315e-01  1.525789e-03  -6.072549e+00  2.001542e+00
9.324324e-01  1.522830e-03  -6.070846e+00  2.002490e+00
9.333333e-01  1.519876e-03  -6.069143e+00  2.003437e+00
9.342342e-01  1.516929e-03  -6.067439e+00  2.004383e+00
9.351351e-01  1.513987e-03  -6.065735e+00  2.005329e+00
9.360360e-01  1.511052e-03  -6.064030e+00  2.006274e+00
9.369369e-01  1.508122e-03  -6.062324e+00  2.007219e+00
9.378378e-01  1.505198e-03  -6.060618e+00  2.008163e+00
9.387387e-01  1.502280e-03  -6.058911e+00  2.009106e+00
9.396396e-01  1.499368e-03  -6.057204e+00  2.010049e+00
9.405405e-01  1.496462e-03  -6.055496e+00  2.010991e+00
9.414414e-01  1.493562e-03  -6.053787e+00  2.011932e+00
9.423423e-01  1.490667e-03  -6.052078e+00  2.012873e+00
9.432432e-01  1.487779e-03  -6.050368e+00  2.013813e+00
9.441441e-01  1.484896e-03  -6.048658e+00  2.014753e+00
9.450450e-01  1.482019e-03  -6.046947e+00  2.015692e+00
9.459459e-01  1.479148e-03  -6.045236e+00  2.016630e+00
9.468468e-01  1.476282e-03  -6.043524e+00  2.017568e+00
9.477477e-01  1.473423e-03  -6.041811e+00  2.018505e+00
9.486486e-01  1.470569e-03  -6.040098e+00  2.019442e+00
9.495495e-01  1.467720e-03  -6.038384e+00  2.020378e+00
9.504505e-01  1.464878e-03  -6.036670e+00  2.021313e+00
9.513514e-01  1.462041e-03  -6.034955e+00  2.022248e+00
9.522523e-01  1.459210e-03  -6.033240e+00  2.023182e+00
9.531532e-01  1.456385e-03  -6.031524e+00  2.024115e+00
9.540541e-01  1.453565e-03  -6.029807e+00  2.025048e+00
9.549550e-01  1.450751e-03  -6.028090e+00  2.025980e+00
9.558559e-01  1.447942e-03  -6.026373e+00  2.026912e+00
9.567568e-01  1.445140e-03  -6.024654e+00  2.027843e+00
9.576577e-01  1.442342e-03  -6.022936e+00  2.028773e+00
9.585586e-01  1.439551e-03  -6.021216e+00  2.029703e+00
9.594595e-01  1.436765e-03  -6.019496e+00  2.030632e+00
9.603604e-01  1.433984e-03  -6.017776e+00  2.031560e+00
9.612613e-01  1.431210e-03  -6.016055e+00  2.032488e+00
9.621622e-01  1.428440e-03  -6.014334e+00  2.033415e+00
9.630631e-01  1.425677e-03  -6.012612e+00  2.034342e+00
9.639640e-01  1.422918e-03  -6.010889e+00  2.035268e+00
9.648649e-01  1.420166e-03  -6.009166e+00  2.036193e+00
9.657658e-01  1.417419e-03  -6.007442e+00  2.037118e+00
9.666667e-01  1.414677e-03  -6.005718e+00  2.038042e+00
9.675676e-01  1.411941e-03  -6.003993e+00  2.038965e+00
9.684685e-01  1.409210e-03  -6.002268e+00  2.039888e+00
9.693694e-01  1.406485e-03  -6.000542e+00  2.040810e+00
9.702703e-01  1.403765e-03  -5.998816e+00  2.041732e+00
9.711712e-01  1.401051e-03  -5.997089e+00  2.042653e+00
9.720721e-01  1.398342e-03  -5.995361e+00  2.043573e+00
9.729730e-01  1.395638e-03  -5.993633e+00  2.044493e+00
9.738739e-01  1.392940e-03  -5.991905e+00  2.045412e+00
9.747748e-01  1.390247e-03  -5.990176e+00  2.046330e+00
9.756757e-01  1.387560e-03  -5.988446e+00  2.047248e+00
9.765766e-01  1.384878e-03  -5.986716e+00  2.048165e+00
9.774775e-01  1.382201e-03  -5.984985e+00  2.049082e+00
9.783784e-01  1.379530e-03  -5.983254e+00  2.049998e+00
9.792793e-01  1.376864e-03  -5.981523e+00  2.050913e+00
9.801802e-01  1.374203e-03  -5.979791e+00  2.051828e+00
9.810811e-01  1.371548e-03  -5.978058e+00  2.052742e+00
9.819820e-01  1.368898e-03  -5.976325e+00  2.053655e+00
9.828829e-01  1.366253e-03  -5.974591e+00  2.054568e+00
9.837838e-01  1.363613e-03  -5.972857e+00  2.055480e+00
9.846847e-01  1.360979e-03  -5.971122e+00  2.056392e+00
9.855856e-01  1.358350e-03  -5.969387e+00  2.057303e+00
9.864865e-01  1.355726e-03  -5.967651e+00  2.058213e+00
9.873874e-01  1.353107e-03  -5.965915e+00  2.059122e+00
9.882883e-01  1.350494e-03  -5.964178e+00  2.060031e+00
9.891892e-01  1.347886e-03  -5.962440e+00  2.060940e+00
9.900901e-01  1.345283e-03  -5.960703e+00  2.061847e+00
9.909910e-01  1.342685e-03  -5.958964e+00  2.062754e+00
9.918919e-01  1.340092e-03  -5.957226e+00  2.063661e+00
9.927928e-01  1.337505e-03  -5.955486e+00  2.064567e+00
9.936937e-01  1.334923e-03  -5.953746e+00  2.065472e+00
9.945946e-01  1.332345e-03  -5.952006e+00  2.066376e+00
9.954955e-01  1.329773e-03  -5.950265e+00  2.067280e+00
9.963964e-01  1.327206e-03  -5.948524e+00  2.068183e+00
9.972973e-01  1.324644e-03  -5.946782e+00  2.069086e+00
9.981982e-01  1.322088e-03  -5.945040e+00  2.069988e+00
9.990991e-01  1.319536e-03  -5.943297e+00  2.070889e+00
1.000000e+00  1.316989e-03  -5.941554e+00  2.071790e+00
1.000901e+00  1.314448e-03  -5.939810e+00  2.072690e+00
1.001802e+00  1.311911e-03  -5.938066e+00  2.073589e+00
1.002703e+00  1.309380e-03  -5.936321e+00  2.074488e+00
1.003604e+00  1.306853e-03  -5.934576e+00  2.075386e+00
1.004505e+00  1.304332e-03  -5.932830e+00  2.076284e+00
1.005405e+00  1.301815e-03  -5.931084e+00  2.077181e+00
1.006306e+00  1.299304e-03  -5.929337e+00  2.078077e+00
1.007207e+00  1.296797e-03  -5.927590e+00  2.078972e+00
1.008108e+00  1.294296e-03  -5.925842e+00  2.079867e+00
1.009009e+00  1.291799e-03  -5.924094e+00  2.080762e+00
1.009910e+00  1.289308e-03  -5.922346e+00  2.081655e+00
1.010811e+00  1.286821e-03  -5.920597e+00  2.082548e+00
1.011712e+00  1.284339e-03  -5.918847e+00  2.083440e+00
1.012613e+00  1.281862e-03  -5.917097e+00  2.084332e+00
1.013514e+00  1.279390e-03  -5.915346e+00  2.085223e+00
1.014414e+00  1.276923e-03  -5.913596e+00  2.086114e+00
1.015315e+00  1.274461e-03  -5.911844e+00  2.087003e+00
1.016216e+00  1.272004e-03  -5.910092e+00  2.087892e+00
1.017117e+00  1.269551e-03  -5.908340e+00  2.088781e+00
1.018018e+00  1.267104e-03  -5.906587e+00  2.089669e+00
1.018919e+00  1.264661e-03  -5.904834e+00  2.090556e+00
1.019820e+00  1.262223e-03  -5.903080e+00  2.091442e+00
1.020721e+00  1.259790e-03  -5.901326e+00  2.092328e+00
1.021622e+00  1.257362e-03  -5.899571e+00  2.093213e+00
1.022523e+00  1.254939e-03  -5.897816e+00  2.094098e+00
1.023423e+00  1.252520e-03  -5.896060e+00  2.094982e+00
1.024324e+00  1.250106e-03  -5.894304e+00  2.095865e+00
1.025225e+00  1.247697e-03  -5.892548e+00  2.096748e+00
1.026126e+00  1.245293e-03  -5.890791e+00  2.097630e+00
1.027027e+00  1.242893e-03  -5.889033e+00  2.098511e+00
1.027928e+00  1.240498e-03  -5.887275e+00  2.099392e+00
1.028829e+00  1.238108e-03  -5.885517e+00  2.100272e+00
1.029730e+00  1.235723e-03  -5.883758e+00  2.101151e+00
1.030631e+00  1.233342e-03  -5.881999e+00  2.102030e+00
1.031532e+00  1.230966e-03  -5.880239e+00  2.102908e+00
1.032432e+00  1.228595e-03  -5.878479e+00  2.103786e+00
1.033333e+00  1.226228e-03  -5.876719e+00  2.104662e+00
1.034234e+00  1.223866e-03  -5.874958e+00  2.105538e+00
1.035135e+00  1.221509e-03  -5.873196e+00  2.106414e+00
1.036036e+00  1.219157e-03  -5.871434e+00  2.107289e+00
1.036937e+00  1.216809e-03  -5.869672e+00  2.108163e+00
1.037838e+00  1.214465e-03  -5.867909e+00  2.109036e+00
1.038739e+00  1.212127e-03  -5.866146e+00  2.109909e+00
1.039640e+00  1.209792e-03  -5.864382e+00  2.110781e+00
1.040541e+00  1.207463e-03  -5.862618e+00  2.111653e+00
1.041441e+00  1.205138e-03  -5.860854e+00  2.112524e+00
1.042342e+00  1.202818e-03  -5.859089e+00  2.113394e+00
1.043243e+00  1.200502e-03  -5.857324e+00  2.114264e+00
1.044144e+00  1.198191e-03  -5.855558e+00  2.115133e+00
1.045045e+00  1.195884e-03  -5.853792e+00  2.116001e+00
1.045946e+00  1.193582e-03  -5.852025e+00  2.116868e+00
1.046847e+00  1.191285e-03  -5.850258e+00  2.117735e+00
1.047748e+00  1.188992e-03  -5.848490e+00  2.118602e+00
1.048649e+00  1.186703e-03  -5.846722e+00  2.119467e+00
1.049550e+00  1.184419e-03  -5.844954e+00  2.120332e+00
1.050450e+00  1.182140e-03  -5.843185e+00  2.121197e+00
1.051351e+00  1.179865e-03  -5.841416e+00  2.122060e+00
1.052252e+00  1.177594e-03  -5.839647e+00  2.122923e+00
1.053153e+00  1.175328e-03  -5.837876e+00  2.123786e+00
1.054054e+00  1.173067e-03  -5.836106e+00  2.124647e+00
1.054955e+00  1.170810e-03  -5.834335e+00  2.125508e+00
1.055856e+00  1.168557e-03  -5.832564e+00  2.126369e+00
1.056757e+00  1.166309e-03  -5.830792e+00  2.127228e+00
1.057658e+00  1.164065e-03  -5.829020e+00  2.128087e+00
1.058559e+00  1.161826e-03  -5.827248e+00  2.128946e+00
1.059459e+00  1.159591e-03  -5.825475e+00  2.129803e+00
1.060360e+00  1.157360e-03  -5.823702e+00  2.130661e+00
1.061261e+00  1.155134e-03  -5.821928e+00  2.131517e+00
1.062162e+00  1.152912e-03  -5.820154e+00  2.132373e+00
1.063063e+00  1.150695e-03  -5.818379e+00  2.133228e+00
1.063964e+00  1.148482e-03  -5.816604e+00  2.134082e+00
1.064865e+00  1.146273e-03  -5.814829e+00  2.134936e+00
1.065766e+00  1.144069e-03  -5.813053e+00  2.135789e+00
1.066667e+00  1.141869e-03  -5.811277e+00  2.136641e+00
1.067568e+00  1.139673e-03  -5.809501e+00  2.137493e+00
1.068468e+00  1.137482e-03  -5.807724e+00  2.138344e+00
1.069369e+00  1.135295e-03  -5.805946e+00  2.139195e+00
1.070270e+00  1.133112e-03  -5.804169e+00  2.140044e+00
1.071171e+00  1.130933e-03  -5.802391e+00  2.140893e+00
1.072072e+00  1.128759e-03  -5.800612e+00  2.141742e+00
1.072973e+00  1.126589e-03  -5.798833e+00  2.142590e+00
1.073874e+00  1.124424e-03  -5.797054e+00  2.143437e+00
1.074775e+00  1.122262e-03  -5.795274e+00  2.144283e+00
1.075676e+00  1.120105e-03  -5.793494e+00  2.145129e+00
1.076577e+00  1.117952e-03  -5.791714e+00  2.145974e+00
1.077477e+00  1.115803e-03  -5.789933e+00  2.146818e+00
1.078378e+00  1.113659e-03  -5.788152e+00  2.147662e+00
1.079279e+00  1.111519e-03  -5.786370e+00  2.148505e+00
1.080180e+00  1.109383e-03  -5.784588e+00  2.149348e+00
1.081081e+00  1.107251e-03  -5.782806e+00  2.150189e+00
1.081982e+00  1.105123e-03  -5.781023e+00  2.151030e+00
1.082883e+00  1.103000e-03  -5.779240e+00  2.151871e+00
1.083784e+00  1.100880e-03  -5.777457e+00  2.152711e+00
1.084685e+00  1.098765e-03  -5.775673e+00  2.153550e+00
1.085586e+00  1.096654e-03  -5.773889e+00  2.154388e+00
1.086486e+00  1.094547e-03  -5.772104e+00  2.155226e+00
1.087387e+00  1.092444e-03  -5.770319e+00  2.156063e+00
1.088288e+00  1.090346e-03  -5.768534e+00  2.156899e+00
1.089189e+00  1.088251e-03  -5.766748e+00  2.157735e+00
1.090090e+00  1.086161e-03  -5.764962e+00  2.158570e+00
1.090991e+00  1.084075e-03  -5.763176e+00  2.159404e+00
1.091892e+00  1.081993e-03  -5.761389e+00  2.160238e+00
1.092793e+00  1.079915e-03  -5.759602e+00  2.161071e+00
1.093694e+00  1.077840e-03  -5.757815e+00  2.161904e+00
1.094595e+00  1.075771e-03  -5.756027e+00  2.162735e+00
1.095495e+00  1.073705e-03  -5.754239e+00  2.163566e+00
1.096396e+00  1.071643e-03  -5.752450e+00  2.164397e+00
1.097297e+00  1.069585e-03  -5.750661e+00  2.165226e+00
1.098198e+00  1.067531e-03  -5.748872e+00  2.166055e+00
1.099099e+00  1.065482e-03  -5.747082e+00  2.166884e+00
1.100000e+00  1.063436e-03  -5.745292e+00  2.167711e+00
1.100901e+00  1.061394e-03  -5.743502e+00  2.168538e+00
1.101802e+00  1.059357e-03  -5.741711e+00  2.169365e+00
1.102703e+00  1.057323e-03  -5.739920e+00  2.170190e+00
1.103604e+00  1.055293e-03  -5.738129e+00  2.171015e+00
1.104505e+00  1.053267e-03  -5.736337e+00  2.171840e+00
1.105405e+00  1.051246e-03  -5.734545e+00  2.172663e+00
1.106306e+00  1.049228e-03  -5.732753e+00  2.173486e+00
1.107207e+00  1.047214e-03  -5.730960e+00  2.174308e+00
1.108108e+00  1.045204e-03  -5.729167e+00  2.175130e+00
1.109009e+00  1.043198e-03  -5.727374e+00  2.175951e+00
1.109910e+00  1.041196e-03  -5.725580e+00  2.176771e+00
1.110811e+00  1.039198e-03  -5.723786e+00  2.177591e+00
1.111712e+00  1.037204e-03  -5.721991e+00  2.178409e+00
1.112613e+00  1.035214e-03  -5.720197e+00  2.179228e+00
1.113514e+00  1.033227e-03  -5.718402e+00  2.180045e+00
1.114414e+00  1.031245e-03  -5.716606e+00  2.180862e+00
1.115315e+00  1.029266e-03  -5.714810e+00  2.181678e+00
1.116216e+00  1.027292e-03  -5.713014e+00  2.182494e+00
1.117117e+00  1.025321e-03  -5.711218e+00  2.183309e+00
1.118018e+00  1.023354e-03  -5.709421e+00  2.184123e+00
1.118919e+00  1.021391e-03  -5.707624e+00  2.184936e+00
1.119820e+00  1.019431e-03  -5.705827e+00  2.185749e+00
1.120721e+00  1.017476e-03  -5.704029e+00  2.186561e+00
1.121622e+00  1.015524e-03  -5.702231e+00  2.187372e+00
1.122523e+00  1.013577e-03  -5.700433e+00  2.188183e+00
1.123423e+00  1.011633e-03  -5.698634e+00  2.188993e+00
1.124324e+00  1.009692e-03  -5.696835e+00  2.189803e+00
1.125225e+00  1.007756e-03  -5.695036e+00  2.190611e+00
1.126126e+00  1.005823e-03  -5.693236e+00  2.191419e+00
1.127027e+00  1.003895e-03  -5.691436e+00  2.192227e+00
1.127928e+00  1.001970e-03  -5.689636e+00  2.193033e+00
1.128829e+00  1.000048e-03  -5.687835e+00  2.193839e+00
1.129730e+00  9.981309e-04  -5.686034e+00  2.194645e+00
1.130631e+00  9.962171e-04  -5.684233e+00  2.195449e+00
1.131532e+00  9.943071e-04  -5.682432e+00  2.196253e+00
1.132432e+00  9.924009e-04  -5.680630e+00  2.197056e+00
1.133333e+00  9.904984e-04  -5.678828e+00  2.197859e+00
1.134234e+00  9.885996e-04  -5.677026e+00  2.198661e+00
1.135135e+00  9.867045e-04  -5.675223e+00  2.199462e+00
1.136036e+00  9.848131e-04  -5.673420e+00  2.200263e+00
1.136937e+00  9.829255e-04  -5.671617e+00  2.201063e+00
1.137838e+00  9.810415e-04  -5.669813e+00  2.201862e+00
1.138739e+00  9.791612e-04  -5.668009e+00  2.202660e+00
1.139640e+00  9.772846e-04  -5.666205e+00  2.203458e+00
1.140541e+00  9.754117e-04  -5.664400e+00  2.204255e+00
1.141441e+00  9.735424e-04  -5.662596e+00  2.205052e+00
1.142342e+00  9.716768e-04  -5.660791e+00  2.205847e+00
1.143243e+00  9.698148e-04  -5.658985e+00  2.206642e+00
1.144144e+00  9.679565e-04  -5.657180e+00  2.207437e+00
1.145045e+00  9.661018e-04  -5.655374e+00  2.208230e+00
1.145946e+00  9.642508e-04  -5.653567e+00  2.209023e+00
1.146847e+00  9.624034e-04  -5.651761e+00  2.209816e+00
1.147748e+00  9.605595e-04  -5.649954e+00  2.210607e+00
1.148649e+00  9.587193e-04  -5.648147e+00  2.211398e+00
1.149550e+00  9.568827e-04  -5.646340e+00  2.212189e+00
1.150450e+00  9.550497e-04  -5.644532e+00  2.212978e+00
1.151351e+00  9.532203e-04  -5.642724e+00  2.213767e+00
1.152252e+00  9.513944e-04  -5.640916e+00  2.214555e+00
1.153153e+00  9.495722e-04  -5.639107e+00  2.215343e+00
1.154054e+00  9.477534e-04  -5.637299e+00  2.216130e+00
1.154955e+00  9.459383e-04  -5.635490e+00  2.216916e+00
1.155856e+00  9.441267e-04  -5.633680e+00  2.217701e+00
1.156757e+00  9.423186e-04  -5.631871e+00  2.218486e+00
1.157658e+00  9.405141e-04  -5.630061e+00  2.219270e+00
1.158559e+00  9.387131e-04  -5.628251e+00  2.220054e+00
1.159459e+00  9.369156e-04  -5.626440e+00  2.220837e+00
1.160360e+00  9.351216e-04  -5.624630e+00  2.221619e+00
1.161261e+00  9.333312e-04  -5.622819e+00  2.222400e+00
1.162162e+00  9.315442e-04  -5.621008e+00  2.223181e+00
1.163063e+00  9.297608e-04  -5.619196e+00  2.223961e+00
1.163964e+00  9.279808e-04  -5.617385e+00  2.224740e+00
1.164865e+00  9.262043e-04  -5.615573e+00  2.225519e+00
1.165766e+00  9.244313e-04  -5.613760e+00  2.226297e+00
1.166667e+00  9.226617e-04  -5.611948e+00  2.227074e+00
1.167568e+00  9.208957e-04  -5.610135e+00  2.227850e+00
1.168468e+00  9.191330e-04  -5.608322e+00  2.228626e+00
1.169369e+00  9.173738e-04  -5.606509e+00  2.229401e+00
1.170270e+00  9.156181e-04  -5.604696e+00  2.230176e+00
1.171171e+00  9.138658e-04  -5.602882e+00  2.230950e+00
1.172072e+00  9.121169e-04  -5.601068e+00  2.231723e+00
1.172973e+00  9.103714e-04  -5.599254e+00  2.232495e+00
1.173874e+00  9.086293e-04  -5.597439e+00  2.233267e+00
1.174775e+00  9.068907e-04  -5.595624e+00  2.234038e+00
1.175676e+00  9.051554e-04  -5.593810e+00  2.234808e+00
1.176577e+00  9.034235e-04  -5.591994e+00  2.235578e+00
1.177477e+00  9.016951e-04  -5.590179e+00  2.236347e+00
1.178378e+00  8.999700e-04  -5.588363e+00  2.237115e+00
1.179279e+00  8.982482e-04  -5.586547e+00  2.237883e+00
1.180180e+00  8.965299e-04  -5.584731e+00  2.238650e+00
1.181081e+00  8.948149e-04  -5.582915e+00  2.239416e+00
1.181982e+00  8.931032e-04  -5.581098e+00  2.240182e+00
1.182883e+00  8.913949e-04  -5.579281e+00  2.240947e+00
1.183784e+00  8.896899e-04  -5.577464e+00  2.241711e+00
1.184685e+00  8.879883e-04  -5.575647e+00  2.242474e+00
1.185586e+00  8.862900e-04  -5.573829e+00  2.243237e+00
1.186486e+00  8.845950e-04  -5.572011e+00  2.243999e+00
1.187387e+00  8.829033e-04  -5.570193e+00  2.244761e+00
1.188288e+00  8.812150e-04  -5.568375e+00  2.245521e+00
1.189189e+00  8.795299e-04  -5.566557e+00  2.246281e+00
1.190090e+00  8.778481e-04  -5.564738e+00  2.247041e+00
1.190991e+00  8.761696e-04  -5.562919e+00  2.247799e+00
1.191892e+00  8.744944e-04  -5.561100e+00  2.248557e+00
1.192793e+00  8.728225e-04  -5.559281e+00  2.249315e+00
1.193694e+00  8.711538e-04  -5.557461e+00  2.250071e+00
1.194595e+00  8.694884e-04  -5.555641e+00  2.250827e+00
1.195495e+00  8.678262e-04  -5.553821e+00  2.251582e+00
1.196396e+00  8.661673e-04  -5.552001e+00  2.252337e+00
1.197297e+00  8.645117e-04  -5.550181e+00  2.253091e+00
1.198198e+00  8.628592e-04  -5.548360e+00  2.253844e+00
1.199099e+00  8.612100e-04  -5.546539e+00  2.254596e+00
1.200000e+00  8.595641e-04  -5.544718e+00  2.255348e+00
1.200901e+00  8.579213e-04  -5.542897e+00  2.256099e+00
1.201802e+00  8.562818e-04  -5.541075e+00  2.256850e+00
1.202703e+00  8.546454e-04  -5.539254e+00  2.257599e+00
1.203604e+00  8.530123e-04  -5.537432e+00  2.258348e+00
1.204505e+00  8.513823e-04  -5.535610e+00  2.259097e+00
1.205405e+00  8.497555e-04  -5.533787e+00  2.259844e+00
1.206306e+00  8.481319e-04  -5.531965e+00  2.260591e+00
1.207207e+00  8.465115e-04  -5.530142e+00  2.261337e+00
1.208108e+00  8.448943e-04  -5.528319e+00  2.262083e+00
1.209009e+00  8.432802e-04  -5.526496e+00  2.262828e+00
1.209910e+00  8.416692e-04  -5.524673e+00  2.263572e+00
1.210811e+00  8.400614e-04  -5.522850e+00  2.264315e+00
1.211712e+00  8.384568e-04  -5.521026e+00  2.265058e+00
1.212613e+00  8.368553e-04  -5.519202e+00  2.265800e+00
1.213514e+00  8.352569e-04  -5.517378e+00  2.266542e+00
1.214414e+00  8.336616e-04  -5.515554e+00  2.267282e+00
1.215315e+00  8.320695e-04  -5.513730e+00  2.268022e+00
1.216216e+00  8.304805e-04  -5.511905e+00  2.268762e+00
1.217117e+00  8.288945e-04  -5.510080e+00  2.269500e+00
1.218018e+00  8.273117e-04  -5.508255e+00  2.270238e+00
1.218919e+00  8.257320e-04  -5.506430e+00  2.270976e+00
1.219820e+00  8.241553e-04  -5.504605e+00  2.271712e+00
1.220721e+00  8.225817e-04  -5.502779e+00  2.272448e+00
1.221622e+00  8.210112e-04  -5.500954e+00  2.273183e+00
1.222523e+00  8.194438e-04  -5.499128e+00  2.273918e+00
1.223423e+00  8.178794e-04  -5.497302e+00  2.274651e+00
1.224324e+00  8.163181e-04  -5.495476e+00  2.275385e+00
1.225225e+00  8.147599e-04  -5.493649e+00  2.276117e+00
1.226126e+00  8.132047e-04  -5.491823e+00  2.276849e+00
1.227027e+00  8.116525e-04  -5.489996e+00  2.277580e+00
1.227928e+00  8.101033e-04  -5.488169e+00  2.278310e+00
1.228829e+00  8.085572e-04  -5.486342e+00  2.279040e+00
1.229730e+00  8.070141e-04  -5.484515e+00  2.279769e+00
1.230631e+00  8.054740e-04  -5.482688e+00  2.280497e+00
1.231532e+00  8.039370e-04  -5.480860e+00  2.281224e+00
1.232432e+00  8.024029e-04  -5.479033e+00  2.281951e+00
1.233333e+00  8.008718e-04  -5.477205e+00  2.282678e+00
1.234234e+00  7.993438e-04  -5.475377e+00  2.283403e+00
1.235135e+00  7.978187e-04  -5.473549e+00  2.284128e+00
1.236036e+00  7.962966e-04  -5.471720e+00  2.284852e+00
1.236937e+00  7.947774e-04  -5.469892e+00  2.285575e+00
1.237838e+00  7.932612e-04  -5.468063e+00  2.286298e+00
1.238739e+00  7.917480e-04  -5.466235e+00  2.287020e+00
1.239640e+00  7.902378e-04  -5.464406e+00  2.287742e+00
1.240541e+00  7.887305e-04  -5.462577e+00  2.288462e+00
1.241441e+00  7.872261e-04  -5.460747e+00  2.289182e+00
1.242342e+00  7.857247e-04  -5.458918e+00  2.289901e+00
1.243243e+00  7.842262e-04  -5.457089e+00  2.290620e+00
1.244144e+00  7.827307e-04  -5.455259e+00  2.291338e+00
1.245045e+00  7.812380e-04  -5.453429e+00  2.292055e+00
1.245946e+00  7.797483e-04  -5.451599e+00  2.292772e+00
1.246847e+00  7.782615e-04  -5.449769e+00  2.293487e+00
1.247748e+00  7.767776e-04  -5.447939e+00  2.294203e+00
1.248649e+00  7.752966e-04  -5.446109e+00  2.294917e+00
1.249550e+00  7.738185e-04  -5.444278e+00  2.295631e+00
1.250450e+00  7.723433e-04  -5.442448e+00  2.296344e+00
1.251351e+00  7.708710e-04  -5.440617e+00  2.297056e+00
1.252252e+00  7.694015e-04  -5.438786e+00  2.297768e+00
1.253153e+00  7.679349e-04  -5.436955e+00  2.298479e+00
1.254054e+00  7.664712e-04  -5.435124e+00  2.299189e+00
1.254955e+00  7.650103e-04  -5.433293e+00  2.299899e+00
1.255856e+00  7.635523e-04  -5.431462e+00  2.300608e+00
1.256757e+00  7.620972e-04  -5.429630e+00  2.301316e+00
1.257658e+00  7.606448e-04  -5.427799e+00  2.302023e+00
1.258559e+00  7.591954e-04  -5.425967e+00  2.302730e+00
1.259459e+00  7.577487e-04  -5.424135e+00  2.303436e+00
1.260360e+00  7.563049e-04  -5.422303e+00  2.304142e+00
1.261261e+00  7.548639e-04  -5.420471e+00  2.304847e+00
1.262162e+00  7.534257e-04  -5.418639e+00  2.305551e+00
1.263063e+00  7.519903e-04  -5.416806e+00  2.306254e+00
1.263964e+00  7.505578e-04  -5.414974e+00  2.306957e+00
1.264865e+00  7.491280e-04  -5.413142e+00  2.307659e+00
1.265766e+00  7.477010e-04  -5.411309e+00  2.308360e+00
1.266667e+00  7.462769e-04  -5.409476e+00  2.309061e+00
1.267568e+00  7.448555e-04  -5.407643e+00  2.309761e+00
1.268468e+00  7.434368e-04  -5.405810e+00  2.310460e+00
1.269369e+00  7.420210e-04  -5.403977e+00  2.311159e+00
1.270270e+00  7.406079e-04  -5.402144e+00  2.311856e+00
1.271171e+00  7.391976e-04  -5.400311e+00  2.312554e+00
1.272072e+00  7.377900e-04  -5.398477e+00  2.313250e+00
1.272973e+00  7.363852e-04  -5.396644e+00  2.313946e+00
1.273874e+00  7.349831e-04  -5.394810e+00  2.314641e+00
1.274775e+00  7.335838e-04  -5.392977e+00  2.315336e+00
1.275676e+00  7.321872e-04  -5.391143e+00  2.316029e+00
1.276577e+00  7.307933e-04  -5.389309e+00  2.316722e+00
1.277477e+00  7.294022e-04  -5.387475e+00  2.317415e+00
1.278378e+00  7.280137e-04  -5.385641e+00  2.318106e+00
1.279279e+00  7.266280e-04  -5.383807e+00  2.318797e+00
1.280180e+00  7.252450e-04  -5.381973e+00  2.319488e+00
1.281081e+00  7.238647e-04  -5.380139e+00  2.320177e+00
1.281982e+00  7.224871e-04  -5.378304e+00  2.320866e+00
1.282883e+00  7.211122e-04  -5.376470e+00  2.321554e+00
1.283784e+00  7.197400e-04  -5.374635e+00  2.322242e+00
1.284685e+00  7.183705e-04  -5.372801e+00  2.322929e+00
1.285586e+00  7.170036e-04  -5.370966e+00  2.323615e+00
1.286486e+00  7.156394e-04  -5.369131e+00  2.324300e+00
1.287387e+00  7.142779e-04  -5.367296e+00  2.324985e+00
1.288288e+00  7.129190e-04  -5.365461e+00  2.325669e+00
1.289189e+00  7.115628e-04  -5.363626e+00  2.326353e+00
1.290090e+00  7.102092e-04  -5.361791e+00  2.327035e+00
1.290991e+00  7.088583e-04  -5.359956e+00  2.327717e+00
1.291892e+00  7.075100e-04  -5.358121e+00  2.328399e+00
1.292793e+00  7.061644e-04  -5.356286e+00  2.329079e+00
1.293694e+00  7.048214e-04  -5.354450e+00  2.329759e+00
1.294595e+00  7.034810e-04  -5.352615e+00  2.330439e+00
1.295495e+00  7.021433e-04  -5.350779e+00  2.331117e+00
1.296396e+00  7.008081e-04  -5.348944e+00  2.331795e+00
1.297297e+00  6.994756e-04  -5.347108e+00  2.332472e+00
1.298198e+00  6.981456e-04  -5.345272e+00  2.333149e+00
1.299099e+00  6.968183e-04  -5.343437e+00  2.333825e+00
1.300000e+00  6.954936e-04  -5.341601e+00  2.334500e+00
1.300901e+00  6.941714e-04  -5.339765e+00  2.335175e+00
1.301802e+00  6.928518e-04  -5.337929e+00  2.335848e+00
1.302703e+00  6.915349e-04  -5.336093e+00  2.336521e+00
1.303604e+00  6.902205e-04  -5.334257e+00  2.337194e+00
1.304505e+00  6.889086e-04  -5.332421e+00  2.337866e+00
1.305405e+00  6.875993e-04  -5.330585e+00  2.338537e+00
1.306306e+00  6.862926e-04  -5.328749e+00  2.339207e+00
1.307207e+00  6.849885e-04  -5.326913e+00  2.339877e+00
1.308108e+00  6.836868e-04  -5.325076e+00  2.340546e+00
1.309009e+00  6.823878e-04  -5.323240e+00  2.341214e+00
1.309910e+00  6.810912e-04  -5.321404e+00  2.341882e+00
1.310811e+00  6.797972e-04  -5.319567e+00  2.342549e+00
1.311712e+00  6.785058e-04  -5.317731e+00  2.343215e+00
1.312613e+00  6.772168e-04  -5.315894e+00  2.343880e+00
1.313514e+00  6.759304e-04  -5.314058e+00  2.344545e+00
1.314414e+00  6.746465e-04  -5.312221e+00  2.345210e+00
1.315315e+00  6.733651e-04  -5.310385e+00  2.345873e+00
1.316216e+00  6.720862e-04  -5.308548e+00  2.346536e+00
1.317117e+00  6.708098e-04  -5.306712e+00  2.347198e+00
1.318018e+00  6.695360e-04  -5.304875e+00  2.347860e+00
1.318919e+00  6.682645e-04  -5.303038e+00  2.348520e+00
1.319820e+00  6.669956e-04  -5.301202e+00  2.349181e+00
1.320721e+00  6.657292e-04  -5.299365e+00  2.349840e+00
1.321622e+00  6.644652e-04  -5.297528e+00  2.350499e+00
1.322523e+00  6.632037e-04  -5.295691e+00  2.351157e+00
1.323423e+00  6.619447e-04  -5.293854e+00  2.351814e+00
1.324324e+00  6.606882e-04  -5.292018e+00  2.352471e+00
1.325225e+00  6.594341e-04  -5.290181e+00  2.353127e+00
1.326126e+00  6.581824e-04  -5.288344e+00  2.353782e+00
1.327027e+00  6.569332e-04  -5.286507e+00  2.354437e+00
1.327928e+00  6.556864e-04  -5.284670e+00  2.355091e+00
1.328829e+00  6.544421e-04  -5.282833e+00  2.355744e+00
1.329730e+00  6.532002e-04  -5.280996e+00  2.356397e+00
1.330631e+00  6.519608e-04  -5.279159e+00  2.357049e+00
1.331532e+00  6.507237e-04  -5.277322e+00  2.357700e+00
1.332432e+00  6.494891e-04  -5.275485e+00  2.358350e+00
1.333333e+00  6.482569e-04  -5.273648e+00  2.359000e+00
1.334234e+00  6.470271e-04  -5.271811e+00  2.359650e+00
1.335135e+00  6.457997e-04  -5.269974e+00  2.360298e+00
1.336036e+00  6.445747e-04  -5.268137e+00  2.360946e+00
1.336937e+00  6.433521e-04  -5.266300e+00  2.361593e+00
1.337838e+00  6.421319e-04  -5.264463e+00  2.362240e+00
1.338739e+00  6.409141e-04  -5.262626e+00  2.362885e+00
1.339640e+00  6.396987e-04  -5.260789e+00  2.363531e+00
1.340541e+00  6.384856e-04  -5.258953e+00  2.364175e+00
1.341441e+00  6.372749e-04  -5.257116e+00  2.364819e+00
1.342342e+00  6.360666e-04  -5.255279e+00  2.365462e+00
1.343243e+00  6.348607e-04  -5.253442e+00  2.366104e+00
1.344144e+00  6.336571e-04  -5.251605e+00  2.366746e+00
1.345045e+00  6.324558e-04  -5.249768e+00  2.367387e+00
1.345946e+00  6.312569e-04  -5.247931e+00  2.368027e+00
1.346847e+00  6.300604e-04  -5.246094e+00  2.368667e+00
1.347748e+00  6.288662e-04  -5.244257e+00  2.369306e+00
1.348649e+00  6.276743e-04  -5.242420e+00  2.369945e+00
1.349550e+00  6.264848e-04  -5.240583e+00  2.370582e+00
1.350450e+00  6.252976e-04  -5.238746e+00  2.371219e+00
1.351351e+00  6.241127e-04  -5.236910e+00  2.371856e+00
1.352252e+00  6.229301e-04  -5.235073e+00  2.372491e+00
1.353153e+00  6.217498e-04  -5.233236e+00  2.373126e+00
1.354054e+00  6.205719e-04  -5.231399e+00  2.373760e+00
1.354955e+00  6.193962e-04  -5.229562e+00  2.374394e+00
1.355856e+00  6.182229e-04  -5.227726e+00  2.375027e+00
1.356757e+00  6.170518e-04  -5.225889e+00  2.375659e+00
1.357658e+00  6.158831e-04  -5.224052e+00  2.376291e+00
1.358559e+00  6.147166e-04  -5.222216e+00  2.376922e+00
1.359459e+00  6.135524e-04  -5.220379e+00  2.377552e+00
1.360360e+00  6.123905e-04  -5.218543e+00  2.378182e+00
1.361261e+00  6.112308e-04  -5.216706e+00  2.378811e+00
1.362162e+00  6.100735e-04  -5.214870e+00  2.379439e+00
1.363063e+00  6.089184e-04  -5.213033e+00  2.380066e+00
1.363964e+00  6.077655e-04  -5.211197e+00  2.380693e+00
1.364865e+00  6.066149e-04  -5.209360e+00  2.381319e+00
1.365766e+00  6.054666e-04  -5.207524e+00  2.381945e+00
1.366667e+00  6.043205e-04  -5.205688e+00  2.382570e+00
1.367568e+00  6.031766e-04  -5.203852e+00  2.383194e+00
1.368468e+00  6.020350e-04  -5.202015e+00  2.383817e+00
1.369369e+00  6.008956e-04  -5.200179e+00  2.384440e+00
1.370270e+00  5.997584e-04  -5.198343e+00  2.385062e+00
1.371171e+00  5.986235e-04  -5.196507e+00  2.385684e+00
1.372072e+00  5.974908e-04  -5.194671e+00  2.386305e+00
1.372973e+00  5.963603e-04  -5.192835e+00  2.386925e+00
1.373874e+00  5.952320e-04  -5.190999e+00  2.387544e+00
1.374775e+00  5.941060e-04  -5.189163e+00  2.388163e+00
1.375676e+00  5.929821e-04  -5.187328e+00  2.388781e+00
1.376577e+00  5.918604e-04  -5.185492e+00  2.389399e+00
1.377477e+00  5.907409e-04  -5.183656e+00  2.390016e+00
1.378378e+00  5.896236e-04  -5.181821e+00  2.390632e+00
1.379279e+00  5.885085e-04  -5.179985e+00  2.391247e+00
1.380180e+00  5.873956e-04  -5.178150e+00  2.391862e+00
1.381081e+00  5.862849e-04  -5.176314e+00  2.392476e+00
1.381982e+00  5.851763e-04  -5.174479e+00  2.393090e+00
1.382883e+00  5.840699e-04  -5.172644e+00  2.393703e+00
1.383784e+00  5.829657e-04  -5.170808e+00  2.394315e+00
1.384685e+00  5.818636e-04  -5.168973e+00  2.394926e+00
1.385586e+00  5.807637e-04  -5.167138e+00  2.395537e+00
1.386486e+00  5.796659e-04  -5.165303e+00  2.396147e+00
1.387387e+00  5.785703e-04  -5.163468e+00  2.396757e+00
1.388288e+00  5.774768e-04  -5.161633e+00  2.397365e+00
1.389189e+00  5.763855e-04  -5.159799e+00  2.397974e+00
1.390090e+00  5.752963e-04  -5.157964e+00  2.398581e+00
1.390991e+00  5.742092e-04  -5.156129e+00  2.399188e+00
1.391892e+00  5.731243e-04  -5.154295e+00  2.399794e+00
1.392793e+00  5.720415e-04  -5.152460e+00  2.400399e+00
1.393694e+00  5.709608e-04  -5.150626e+00  2.401004e+00
1.394595e+00  5.698822e-04  -5.148792e+00  2.401608e+00
1.395495e+00  5.688057e-04  -5.146957e+00  2.402212e+00
1.396396e+00  5.677313e-04  -5.145123e+00  2.402815e+00
1.397297e+00  5.666591e-04  -5.143289e+00  2.403417e+00
1.398198e+00  5.655889e-04  -5.141455e+00  2.404018e+00
1.399099e+00  5.645208e-04  -5.139622e+00  2.404619e+00
1.400000e+00  5.634549e-04  -5.137788e+00  2.405219e+00
1.400901e+00  5.623910e-04  -5.135954e+00  2.405819e+00
1.401802e+00  5.613292e-04  -5.134121e+00  2.406418e+00
1.402703e+00  5.602694e-04  -5.132287e+00  2.407016e+00
1.403604e+00  5.592118e-04  -5.130454e+00  2.407613e+00
1.404505e+00  5.581562e-04  -5.128621e+00  2.408210e+00
1.405405e+00  5.571026e-04  -5.126787e+00  2.408806e+00
1.406306e+00  5.560512e-04  -5.124954e+00  2.409402e+00
1.407207e+00  5.550018e-04  -5.123121e+00  2.409997e+00
1.408108e+00  5.539544e-04  -5.121288e+00  2.410591e+00
1.409009e+00  5.529091e-04  -5.119456e+00  2.411185e+00
1.409910e+00  5.518659e-04  -5.117623e+00  2.411777e+00
1.410811e+00  5.508247e-04  -5.115791e+00  2.412370e+00
1.411712e+00  5.497855e-04  -5.113958e+00  2.412961e+00
1.412613e+00  5.487483e-04  -5.112126e+00  2.413552e+00
1.413514e+00  5.477132e-04  -5.110294e+00  2.414142e+00
1.414414e+00  5.466802e-04  -5.108461e+00  2.414732e+00
1.415315e+00  5.456491e-04  -5.106630e+00  2.415321e+00
1.416216e+00  5.446200e-04  -5.104798e+00  2.415909e+00
1.417117e+00  5.435930e-04  -5.102966e+00  2.416497e+00
1.418018e+00  5.425680e-04  -5.101134e+00  2.417084e+00
1.418919e+00  5.415450e-04  -5.099303e+00  2.417670e+00
1.419820e+00  5.405240e-04  -5.097471e+00  2.418256e+00
1.420721e+00  5.395050e-04  -5.095640e+00  2.418841e+00
1.421622e+00  5.384879e-04  -5.093809e+00  2.419425e+00
1.422523e+00  5.374729e-04  -5.091978e+00  2.420009e+00
1.423423e+00  5.364599e-04  -5.090147e+00  2.420592e+00
1.424324e+00  5.354488e-04  -5.088316e+00  2.421174e+00
1.425225e+00  5.344397e-04  -5.086486e+00  2.421756e+00
1.426126e+00  5.334326e-04  -5.084655e+00  2.422337e+00
1.427027e+00  5.324275e-04  -5.082825e+00  2.422918e+00
1.427928e+00  5.314243e-04  -5.080995e+00  2.423497e+00
1.428829e+00  5.304231e-04  -5.079165e+00  2.424077e+00
1.429730e+00  5.294239e-04  -5.077335e+00  2.424655e+00
1.430631e+00  5.284266e-04  -5.075505e+00  2.425233e+00
1.431532e+00  5.274313e-04  -5.073675e+00  2.425810e+00
1.432432e+00  5.264379e-04  -5.071846e+00  2.426387e+00
1.433333e+00  5.254464e-04  -5.070016e+00  2.426962e+00
1.434234e+00  5.244569e-04  -5.068187e+00  2.427538e+00
1.435135e+00  5.234694e-04  -5.066358e+00  2.428112e+00
1.436036e+00  5.224838e-04  -5.064529e+00  2.428686e+00
1.436937e+00  5.215001e-04  -5.062700e+00  2.429259e+00
1.437838e+00  5.205183e-04  -5.060871e+00  2.429832e+00
1.438739e+00  5.195384e-04  -5.059043e+00  2.430404e+00
1.439640e+00  5.185605e-04  -5.057214e+00  2.430975e+00
1.440541e+00  5.175845e-04  -5.055386e+00  2.431546e+00
1.441441e+00  5.166104e-04  -5.053558e+00  2.432116e+00
1.442342e+00  5.156382e-04  -5.051730e+00  2.432685e+00
1.443243e+00  5.146679e-04  -5.049902e+00  2.433254e+00
1.444144e+00  5.136995e-04  -5.048075e+00  2.433822e+00
1.445045e+00  5.127330e-04  -5.046247e+00  2.434390e+00
1.445946e+00  5.117684e-04  -5.044420e+00  2.434956e+00
1.446847e+00  5.108056e-04  -5.042593e+00  2.435523e+00
1.447748e+00  5.098448e-04  -5.040766e+00  2.436088e+00
1.448649e+00  5.088858e-04  -5.038939e+00  2.436653e+00
1.449550e+00  5.079288e-04  -5.037112e+00  2.437217e+00
1.450450e+00  5.069735e-04  -5.035286e+00  2.437781e+00
1.451351e+00  5.060202e-04  -5.033460e+00  2.438344e+00
1.452252e+00  5.050687e-04  -5.031634e+00  2.438906e+00
1.453153e+00  5.041191e-04  -5.029808e+00  2.439467e+00
1.454054e+00  5.031714e-04  -5.027982e+00  2.440028e+00
1.454955e+00  5.022255e-04  -5.026156e+00  2.440589e+00
1.455856e+00  5.012815e-04  -5.024331e+00  2.441148e+00
1.456757e+00  5.003393e-04  -5.022505e+00  2.441708e+00
1.457658e+00  4.993989e-04  -5.020680e+00  2.442266e+00
1.458559e+00  4.984604e-04  -5.018855e+00  2.442824e+00
1.459459e+00  4.975237e-04  -5.017031e+00  2.443381e+00
1.460360e+00  4.965889e-04  -5.015206e+00  2.443937e+00
1.461261e+00  4.956559e-04  -5.013382e+00  2.444493e+00
1.462162e+00  4.947247e-04  -5.011557e+00  2.445048e+00
1.463063e+00  4.937954e-04  -5.009733e+00  2.445603e+00
1.463964e+00  4.928678e-04  -5.007909e+00  2.446157e+00
1.464865e+00  4.919421e-04  -5.006086e+00  2.446710e+00
1.465766e+00  4.910182e-04  -5.004262e+00  2.447263e+00
1.466667e+00  4.900961e-04  -5.002439e+00  2.447815e+00
1.467568e+00  4.891758e-04  -5.000616e+00  2.448366e+00
1.468468e+00  4.882573e-04  -4.998793e+00  2.448917e+00
1.469369e+00  4.873406e-04  -4.996970e+00  2.449467e+00
1.470270e+00  4.864257e-04  -4.995148e+00  2.450017e+00
1.471171e+00  4.855126e-04  -4.993325e+00  2.450566e+00
1.472072e+00  4.846013e-04  -4.991503e+00  2.451114e+00
1.472973e+00  4.836917e-04  -4.989681e+00  2.451661e+00
1.473874e+00  4.827840e-04  -4.987860e+00  2.452208e+00
1.474775e+00  4.818780e-04  -4.986038e+00  2.452755e+00
1.475676e+00  4.809738e-04  -4.984217e+00  2.453300e+00
1.476577e+00  4.800714e-04  -4.982396e+00  2.453845e+00
1.477477e+00  4.791707e-04  -4.980575e+00  2.454390e+00
1.478378e+00  4.782718e-04  -4.978754e+00  2.454933e+00
1.479279e+00  4.773746e-04  -4.976933e+00  2.455477e+00
1.480180e+00  4.764793e-04  -4.975113e+00  2.456019e+00
1.481081e+00  4.755856e-04  -4.973293e+00  2.456561e+00
1.481982e+00  4.746937e-04  -4.971473e+00  2.457102e+00
1.482883e+00  4.738036e-04  -4.969653e+00  2.457643e+00
1.483784e+00  4.729152e-04  -4.967834e+00  2.458183e+00
1.484685e+00  4.720285e-04  -4.966015e+00  2.458722e+00
1.485586e+00  4.711436e-04  -4.964195e+00  2.459261e+00
1.486486e+00  4.702604e-04  -4.962377e+00  2.459799e+00
1.487387e+00  4.693790e-04  -4.960558e+00  2.460336e+00
1.488288e+00  4.684992e-04  -4.958740e+00  2.460873e+00
1.489189e+00  4.676212e-04  -4.956921e+00  2.461409e+00
1.490090e+00  4.667449e-04  -4.955103e+00  2.461945e+00
1.490991e+00  4.658703e-04  -4.953286e+00  2.462480e+00
1.491892e+00  4.649975e-04  -4.951468e+00  2.463014e+00
1.492793e+00  4.641263e-04  -4.949651e+00  2.463548e+00
1.493694e+00  4.632569e-04  -4.947834e+00  2.464081e+00
1.494595e+00  4.623891e-04  -4.946017e+00  2.464613e+00
1.495495e+00  4.615231e-04  -4.944200e+00  2.465145e+00
1.496396e+00  4.606587e-04  -4.942384e+00  2.465676e+00
1.497297e+00  4.597960e-04  -4.940568e+00  2.466207e+00
1.498198e+00  4.589351e-04  -4.938752e+00  2.466737e+00
1.499099e+00  4.580758e-04  -4.936936e+00  2.467266e+00
1.500000e+00  4.572182e-04  -4.935121e+00  2.467795e+00
1.500901e+00  4.563622e-04  -4.933305e+00  2.468323e+00
1.501802e+00  4.555080e-04  -4.931490e+00  2.468851e+00
1.502703e+00  4.546554e-04  -4.929676e+00  2.469377e+00
1.503604e+00  4.538045e-04  -4.927861e+00  2.469904e+00
1.504505e+00  4.529552e-04  -4.926047e+00  2.470429e+00
1.505405e+00  4.521077e-04  -4.924233e+00  2.470954e+00
1.506306e+00  4.512617e-04  -4.922419e+00  2.471478e+00
1.507207e+00  4.504175e-04  -4.920605e+00  2.472002e+00
1.508108e+00  4.495748e-04  -4.918792e+00  2.472525e+00
1.509009e+00  4.487339e-04  -4.916979e+00  2.473048e+00
1.509910e+00  4.478946e-04  -4.915166e+00  2.473570e+00
1.510811e+00  4.470569e-04  -4.913353e+00  2.474091e+00
1.511712e+00  4.462208e-04  -4.911541e+00  2.474612e+00
1.512613e+00  4.453864e-04  -4.909729e+00  2.475132e+00
1.513514e+00  4.445537e-04  -4.907917e+00  2.475651e+00
1.514414e+00  4.437225e-04  -4.906106e+00  2.476170e+00
1.515315e+00  4.428930e-04  -4.904294e+00  2.476688e+00
1.516216e+00  4.420651e-04  -4.902483e+00  2.477205e+00
1.517117e+00  4.412389e-04  -4.900672e+00  2.477722e+00
1.518018e+00  4.404142e-04  -4.898862e+00  2.478239e+00
1.518919e+00  4.395912e-04  -4.897052e+00  2.478754e+00
1.519820e+00  4.387698e-04  -4.895241e+00  2.479269e+00
1.520721e+00  4.379499e-04  -4.893432e+00  2.479784e+00
1.521622e+00  4.371317e-04  -4.891622e+00  2.480298e+00
1.522523e+00  4.363151e-04  -4.889813e+00  2.480811e+00
1.523423e+00  4.355001e-04  -4.888004e+00  2.481324e+00
1.524324e+00  4.346867e-04  -4.886195e+00  2.481836e+00
1.525225e+00  4.338749e-04  -4.884387e+00  2.482347e+00
1.526126e+00  4.330646e-04  -4.882578e+00  2.482858e+00
1.527027e+00  4.322560e-04  -4.880771e+00  2.483368e+00
1.527928e+00  4.314489e-04  -4.878963e+00  2.483878e+00
1.528829e+00  4.306434e-04  -4.877156e+00  2.484387e+00
1.529730e+00  4.298395e-04  -4.875348e+00  2.484895e+00
1.530631e+00  4.290372e-04  -4.873542e+00  2.485403e+00
1.531532e+00  4.282364e-04  -4.871735e+00  2.485910e+00
1.532432e+00  4.274372e-04  -4.869929e+00  2.486416e+00
1.533333e+00  4.266396e-04  -4.868123e+00  2.486922e+00
1.534234e+00  4.258435e-04  -4.866317e+00  2.487428e+00
1.535135e+00  4.250490e-04  -4.864511e+00  2.487932e+00
1.536036e+00  4.242560e-04  -4.862706e+00  2.488436e+00
1.536937e+00  4.234646e-04  -4.860901e+00  2.488940e+00
1.537838e+00  4.226747e-04  -4.859097e+00  2.489443e+00
1.538739e+00  4.218864e-04  -4.857292e+00  2.489945e+00
1.539640e+00  4.210997e-04  -4.855488e+00  2.490447e+00
1.540541e+00  4.203144e-04  -4.853685e+00  2.490948e+00
1.541441e+00  4.195307e-04  -4.851881e+00  2.491448e+00
1.542342e+00  4.187486e-04  -4.850078e+00  2.491948e+00
1.543243e+00  4.179679e-04  -4.848275e+00  2.492447e+00
1.544144e+00  4.171888e-04  -4.846472e+00  2.492946e+00
1.545045e+00  4.164112e-04  -4.844670e+00  2.493444e+00
1.545946e+00  4.156352e-04  -4.842868e+00  2.493942e+00
1.546847e+00  4.148606e-04  -4.841066e+00  2.494439e+00
1.547748e+00  4.140876e-04  -4.839265e+00  2.494935e+00
1.548649e+00  4.133161e-04  -4.837464e+00  2.495430e+00
1.549550e+00  4.125461e-04  -4.835663e+00  2.495926e+00
1.550450e+00  4.117776e-04  -4.833862e+00  2.496420e+00
1.551351e+00  4.110106e-04  -4.832062e+00  2.496914e+00
1.552252e+00  4.102451e-04  -4.830262e+00  2.497407e+00
1.553153e+00  4.094811e-04  -4.828462e+00  2.497900e+00
1.554054e+00  4.087186e-04  -4.826663e+00  2.498392e+00
1.554955e+00  4.079576e-04  -4.824864e+00  2.498883e+00
1.555856e+00  4.071981e-04  -4.823065e+00  2.499374e+00
1.556757e+00  4.064401e-04  -4.821267e+00  2.499864e+00
1.557658e+00  4.056835e-04  -4.819469e+00  2.500354e+00
1.558559e+00  4.049284e-04  -4.817671e+00  2.500843e+00
1.559459e+00  4.041749e-04  -4.815873e+00  2.501332e+00
1.560360e+00  4.034227e-04  -4.814076e+00  2.501820e+00
1.561261e+00  4.026721e-04  -4.812279e+00  2.502307e+00
1.562162e+00  4.019229e-04  -4.810483e+00  2.502794e+00
1.563063e+00  4.011752e-04  -4.808686e+00  2.503280e+00
1.563964e+00  4.004289e-04  -4.806890e+00  2.503765e+00
1.564865e+00  3.996842e-04  -4.805095e+00  2.504250e+00
1.565766e+00  3.989408e-04  -4.803299e+00  2.504735e+00
1.566667e+00  3.981989e-04  -4.801504e+00  2.505218e+00
1.567568e+00  3.974585e-04  -4.799710e+00  2.505701e+00
1.568468e+00  3.967195e-04  -4.797915e+00  2.506184e+00
1.569369e+00  3.959820e-04  -4.796121e+00  2.506666e+00
1.570270e+00  3.952459e-04  -4.794328e+00  2.507147e+00
1.571171e+00  3.945113e-04  -4.792534e+00  2.507628e+00
1.572072e+00  3.937780e-04  -4.790741e+00  2.508108e+00
1.572973e+00  3.930463e-04  -4.788948e+00  2.508588e+00
1.573874e+00  3.923159e-04  -4.787156e+00  2.509067e+00
1.574775e+00  3.915870e-04  -4.785364e+00  2.509546e+00
1.575676e+00  3.908595e-04  -4.783572e+00  2.510023e+00
1.576577e+00  3.901334e-04  -4.781781e+00  2.510501e+00
1.577477e+00  3.894088e-04  -4.779989e+00  2.510977e+00
1.578378e+00  3.886855e-04  -4.778199e+00  2.511453e+00
1.579279e+00  3.879637e-04  -4.776408e+00  2.511929e+00
1.580180e+00  3.872433e-04  -4.774618e+00  2.512404e+00
1.581081e+00  3.865243e-04  -4.772828e+00  2.512878e+00
1.581982e+00  3.858067e-04  -4.771039e+00  2.513352e+00
1.582883e+00  3.850905e-04  -4.769250e+00  2.513825e+00
1.583784e+00  3.843757e-04  -4.767461e+00  2.514298e+00
1.584685e+00  3.836623e-04  -4.765673e+00  2.514770e+00
1.585586e+00  3.829503e-04  -4.763884e+00  2.515241e+00
1.586486e+00  3.822397e-04  -4.762097e+00  2.515712e+00
1.587387e+00  3.815305e-04  -4.760309e+00  2.516182e+00
1.588288e+00  3.808227e-04  -4.758522e+00  2.516652e+00
1.589189e+00  3.801162e-04  -4.756736e+00  2.517121e+00
1.590090e+00  3.794112e-04  -4.754949e+00  2.517590e+00
1.590991e+00  3.787075e-04  -4.753163e+00  2.518058e+00
1.591892e+00  3.780052e-04  -4.751377e+00  2.518525e+00
1.592793e+00  3.773042e-04  -4.749592e+00  2.518992e+00
1.593694e+00  3.766047e-04  -4.747807e+00  2.519458e+00
1.594595e+00  3.759065e-04  -4.746022e+00  2.519924e+00
1.595495e+00  3.752096e-04  -4.744238e+00  2.520389e+00
1.596396e+00  3.745142e-04  -4.742454e+00  2.520853e+00
1.597297e+00  3.738201e-04  -4.740671e+00  2.521317e+00
1.598198e+00  3.731273e-04  -4.738887e+00  2.521781e+00
1.599099e+00  3.724359e-04  -4.737105e+00  2.522244e+00
1.600000e+00  3.717458e-04  -4.735322e+00  2.522706e+00
1.600901e+00  3.710571e-04  -4.733540e+00  2.523167e+00
1.601802e+00  3.703698e-04  -4.731758e+00  2.523628e+00
1.602703e+00  3.696838e-04  -4.729977e+00  2.524089e+00
1.603604e+00  3.689991e-04  -4.728196e+00  2.524549e+00
1.604505e+00  3.683158e-04  -4.726415e+00  2.525008e+00
1.605405e+00  3.676338e-04  -4.724634e+00  2.525467e+00
1.606306e+00  3.669531e-04  -4.722854e+00  2.525925e+00
1.607207e+00  3.662738e-04  -4.721075e+00  2.526383e+00
1.608108e+00  3.655958e-04  -4.719296e+00  2.526840e+00
1.609009e+00  3.649191e-04  -4.717517e+00  2.527296e+00
1.609910e+00  3.642437e-04  -4.715738e+00  2.527752e+00
1.610811e+00  3.635697e-04  -4.713960e+00  2.528208e+00
1.611712e+00  3.628970e-04  -4.712182e+00  2.528662e+00
1.612613e+00  3.622256e-04  -4.710405e+00  2.529117e+00
1.613514e+00  3.615555e-04  -4.708628e+00  2.529570e+00
1.614414e+00  3.608867e-04  -4.706851e+00  2.530023e+00
1.615315e+00  3.602192e-04  -4.705075e+00  2.530476e+00
1.616216e+00  3.595530e-04  -4.703299e+00  2.530928e+00
1.617117e+00  3.588881e-04  -4.701523e+00  2.531379e+00
1.618018e+00  3.582246e-04  -4.699748e+00  2.531830e+00
1.618919e+00  3.575623e-04  -4.697973e+00  2.532280e+00
1.619820e+00  3.569013e-04  -4.696199e+00  2.532730e+00
1.620721e+00  3.562416e-04  -4.694425e+00  2.533179e+00
1.621622e+00  3.555832e-04  -4.692651e+00  2.533628e+00
1.622523e+00  3.549261e-04  -4.690878e+00  2.534076e+00
1.623423e+00  3.542703e-04  -4.689105e+00  2.534523e+00
1.624324e+00  3.536157e-04  -4.687332e+00  2.534970e+00
1.625225e+00  3.529624e-04  -4.685560e+00  2.535416e+00
1.626126e+00  3.523104e-04  -4.683788e+00  2.535862e+00
1.627027e+00  3.516597e-04  -4.682017e+00  2.536307e+00
1.627928e+00  3.510102e-04  -4.680246e+00  2.536752e+00
1.628829e+00  3.503621e-04  -4.678475e+00  2.537196e+00
1.629730e+00  3.497151e-04  -4.676705e+00  2.537640e+00
1.630631e+00  3.490695e-04  -4.674935e+00  2.538083e+00
1.631532e+00  3.484251e-04  -4.673166e+00  2.538525e+00
1.632432e+00  3.477819e-04  -4.671397e+00  2.538967e+00
1.633333e+00  3.471401e-04  -4.669628e+00  2.539408e+00
1.634234e+00  3.464994e-04  -4.667860e+00  2.539849e+00
1.635135e+00  3.458601e-04  -4.666092e+00  2.540289e+00
1.636036e+00  3.452219e-04  -4.664325e+00  2.540729e+00
1.636937e+00  3.445850e-04  -4.662558e+00  2.541168e+00
1.637838e+00  3.439494e-04  -4.660791e+00  2.541607e+00
1.638739e+00  3.433150e-04  -4.659025e+00  2.542045e+00
1.639640e+00  3.426818e-04  -4.657259e+00  2.542482e+00
1.640541e+00  3.420499e-04  -4.655493e+00  2.542919e+00
1.641441e+00  3.414192e-04  -4.653728e+00  2.543355e+00
1.642342e+00  3.407898e-04  -4.651964e+00  2.543791e+00
1.643243e+00  3.401615e-04  -4.650199e+00  2.544226e+00
1.644144e+00  3.395345e-04  -4.648436e+00  2.544661e+00
1.645045e+00  3.389088e-04  -4.646672e+00  2.545095e+00
1.645946e+00  3.382842e-04  -4.644909e+00  2.545529e+00
1.646847e+00  3.376609e-04  -4.643146e+00  2.545962e+00
1.647748e+00  3.370387e-04  -4.641384e+00  2.546394e+00
1.648649e+00  3.364178e-04  -4.639622e+00  2.546826e+00
1.649550e+00  3.357981e-04  -4.637861e+00  2.547258e+00
1.650450e+00  3.351797e-04  -4.636100e+00  2.547689e+00
1.651351e+00  3.345624e-04  -4.634339e+00  2.548119e+00
1.652252e+00  3.339463e-04  -4.632579e+00  2.548549e+00
1.653153e+00  3.333314e-04  -4.630819e+00  2.548978e+00
1.654054e+00  3.327177e-04  -4.629060e+00  2.549406e+00
1.654955e+00  3.321053e-04  -4.627301e+00  2.549835e+00
1.655856e+00  3.314940e-04  -4.625543e+00  2.550262e+00
1.656757e+00  3.308839e-04  -4.623784e+00  2.550689e+00
1.657658e+00  3.302750e-04  -4.622027e+00  2.551116e+00
1.658559e+00  3.296673e-04  -4.620269e+00  2.551542e+00
1.659459e+00  3.290608e-04  -4.618513e+00  2.551967e+00
1.660360e+00  3.284554e-04  -4.616756e+00  2.552392e+00
1.661261e+00  3.278513e-04  -4.615000e+00  2.552816e+00
1.662162e+00  3.272483e-04  -4.613245e+00  2.553240e+00
1.663063e+00  3.266465e-04  -4.611489e+00  2.553663e+00
1.663964e+00  3.260459e-04  -4.609735e+00  2.554086e+00
1.664865e+00  3.254464e-04  -4.607980e+00  2.554508e+00
1.665766e+00  3.248481e-04  -4.606226e+00  2.554930e+00
1.666667e+00  3.242510e-04  -4.604473e+00  2.555351e+00
1.667568e+00  3.236550e-04  -4.602720e+00  2.555772e+00
1.668468e+00  3.230602e-04  -4.600967e+00  2.556192e+00
1.669369e+00  3.224666e-04  -4.599215e+00  2.556611e+00
1.670270e+00  3.218741e-04  -4.597463e+00  2.557030e+00
1.671171e+00  3.212828e-04  -4.595712e+00  2.557449e+00
1.672072e+00  3.206926e-04  -4.593961e+00  2.557866e+00
1.672973e+00  3.201036e-04  -4.592211e+00  2.558284e+00
1.673874e+00  3.195157e-04  -4.590461e+00  2.558701e+00
1.674775e+00  3.189290e-04  -4.588711e+00  2.559117e+00
1.675676e+00  3.183434e-04  -4.586962e+00  2.559533e+00
1.676577e+00  3.177590e-04  -4.585213e+00  2.559948e+00
1.677477e+00  3.171757e-04  -4.583465e+00  2.560363e+00
1.678378e+00  3.165935e-04  -4.581717e+00  2.560777e+00
1.679279e+00  3.160125e-04  -4.579969e+00  2.561190e+00
1.680180e+00  3.154326e-04  -4.578222e+00  2.561604e+00
1.681081e+00  3.148538e-04  -4.576476e+00  2.562016e+00
1.681982e+00  3.142762e-04  -4.574730e+00  2.562428e+00
1.682883e+00  3.136997e-04  -4.572984e+00  2.562840e+00
1.683784e+00  3.131243e-04  -4.571239e+00  2.563251e+00
1.684685e+00  3.125500e-04  -4.569494e+00  2.563661e+00
1.685586e+00  3.119769e-04  -4.567750e+00  2.564071e+00
1.686486e+00  3.114049e-04  -4.566006e+00  2.564481e+00
1.687387e+00  3.108339e-04  -4.564263e+00  2.564889e+00
1.688288e+00  3.102641e-04  -4.562520e+00  2.565298e+00
1.689189e+00  3.096954e-04  -4.560777e+00  2.565706e+00
1.690090e+00  3.091279e-04  -4.559035e+00  2.566113e+00
1.690991e+00  3.085614e-04  -4.557293e+00  2.566520e+00
1.691892e+00  3.079960e-04  -4.555552e+00  2.566926e+00
1.692793e+00  3.074317e-04  -4.553811e+00  2.567332e+00
1.693694e+00  3.068686e-04  -4.552071e+00  2.567737e+00
1.694595e+00  3.063065e-04  -4.550331e+00  2.568142e+00
1.695495e+00  3.057455e-04  -4.548592e+00  2.568546e+00
1.696396e+00  3.051856e-04  -4.546853e+00  2.568950e+00
1.697297e+00  3.046268e-04  -4.545114e+00  2.569353e+00
1.698198e+00  3.040691e-04  -4.543376e+00  2.569755e+00
1.699099e+00  3.035125e-04  -4.541639e+00  2.570157e+00
1.700000e+00  3.029569e-04  -4.539902e+00  2.570559e+00
1.700901e+00  3.024025e-04  -4.538165e+00  2.570960e+00
1.701802e+00  3.018491e-04  -4.536429e+00  2.571361e+00
1.702703e+00  3.012968e-04  -4.534693e+00  2.571761e+00
1.703604e+00  3.007456e-04  -4.532958e+00  2.572160e+00
1.704505e+00  3.001954e-04  -4.531223e+00  2.572559e+00
1.705405e+00  2.996463e-04  -4.529489e+00  2.572958e+00
1.706306e+00  2.990983e-04  -4.527755e+00  2.573356e+00
1.707207e+00  2.985514e-04  -4.526021e+00  2.573753e+00
1.708108e+00  2.980055e-04  -4.524288e+00  2.574150e+00
1.709009e+00  2.974607e-04  -4.522556e+00  2.574546e+00
1.709910e+00  2.969169e-04  -4.520824e+00  2.574942e+00
1.710811e+00  2.963742e-04  -4.519092e+00  2.575338e+00
1.711712e+00  2.958326e-04  -4.517361e+00  2.575733e+00
1.712613e+00  2.952920e-04  -4.515631e+00  2.576127e+00
1.713514e+00  2.947525e-04  -4.513900e+00  2.576521e+00
1.714414e+00  2.942140e-04  -4.512171e+00  2.576914e+00
1.715315e+00  2.936765e-04  -4.510441e+00  2.577307e+00
1.716216e+00  2.931401e-04  -4.508713e+00  2.577699e+00
1.717117e+00  2.926048e-04  -4.506984e+00  2.578091e+00
1.718018e+00  2.920705e-04  -4.505257e+00  2.578483e+00
1.718919e+00  2.915372e-04  -4.503529e+00  2.578873e+00
1.719820e+00  2.910050e-04  -4.501802e+00  2.579264e+00
1.720721e+00  2.904738e-04  -4.500076e+00  2.579654e+00
1.721622e+00  2.899436e-04  -4.498350e+00  2.580043e+00
1.722523e+00  2.894145e-04  -4.496625e+00  2.580432e+00
1.723423e+00  2.888864e-04  -4.494900e+00  2.580820e+00
1.724324e+00  2.883593e-04  -4.493175e+00  2.581208e+00
1.725225e+00  2.878333e-04  -4.491451e+00  2.581595e+00
1.726126e+00  2.873083e-04  -4.489728e+00  2.581982e+00
1.727027e+00  2.867843e-04  -4.488005e+00  2.582368e+00
1.727928e+00  2.862613e-04  -4.486282e+00  2.582754e+00
1.728829e+00  2.857393e-04  -4.484560e+00  2.583139e+00
1.729730e+00  2.852183e-04  -4.482839e+00  2.583524e+00
1.730631e+00  2.846984e-04  -4.481117e+00  2.583908e+00
1.731532e+00  2.841795e-04  -4.479397e+00  2.584292e+00
1.732432e+00  2.836616e-04  -4.477677e+00  2.584675e+00
1.733333e+00  2.831446e-04  -4.475957e+00  2.585058e+00
1.734234e+00  2.826287e-04  -4.474238e+00  2.585440e+00
1.735135e+00  2.821138e-04  -4.472519e+00  2.585822e+00
1.736036e+00  2.815999e-04  -4.470801e+00  2.586203e+00
1.736937e+00  2.810870e-04  -4.469083e+00  2.586584e+00
1.737838e+00  2.805751e-04  -4.467366e+00  2.586964e+00
1.738739e+00  2.800642e-04  -4.465649e+00  2.587344e+00
1.739640e+00  2.795543e-04  -4.463933e+00  2.587723e+00
1.740541e+00  2.790454e-04  -4.462217e+00  2.588102e+00
1.741441e+00  2.785374e-04  -4.460502e+00  2.588480e+00
1.742342e+00  2.780305e-04  -4.458787e+00  2.588858e+00
1.743243e+00  2.775245e-04  -4.457073e+00  2.589236e+00
1.744144e+00  2.770195e-04  -4.455359e+00  2.589612e+00
1.745045e+00  2.765155e-04  -4.453646e+00  2.589989e+00
1.745946e+00  2.760125e-04  -4.451933e+00  2.590364e+00
1.746847e+00  2.755104e-04  -4.450221e+00  2.590740e+00
1.747748e+00  2.750094e-04  -4.448509e+00  2.591115e+00
1.748649e+00  2.745093e-04  -4.446798e+00  2.591489e+00
1.749550e+00  2.740101e-04  -4.445087e+00  2.591863e+00
1.750450e+00  2.735120e-04  -4.443377e+00  2.592236e+00
1.751351e+00  2.730148e-04  -4.441667e+00  2.592609e+00
1.752252e+00  2.725186e-04  -4.439958e+00  2.592982e+00
1.753153e+00  2.720233e-04  -4.438249e+00  2.593353e+00
1.754054e+00  2.715290e-04  -4.436541e+00  2.593725e+00
1.754955e+00  2.710357e-04  -4.434833e+00  2.594096e+00
1.755856e+00  2.705433e-04  -4.433126e+00  2.594466e+00
1.756757e+00  2.700519e-04  -4.431419e+00  2.594836e+00
1.757658e+00  2.695614e-04  -4.429713e+00  2.595206e+00
1.758559e+00  2.690719e-04  -4.428007e+00  2.595575e+00
1.759459e+00  2.685833e-04  -4.426301e+00  2.595943e+00
1.760360e+00  2.680957e-04  -4.424597e+00  2.596311e+00
1.761261e+00  2.676090e-04  -4.422892e+00  2.596679e+00
1.762162e+00  2.671233e-04  -4.421189e+00  2.597046e+00
1.763063e+00  2.666385e-04  -4.419485e+00  2.597412e+00
1.763964e+00  2.661546e-04  -4.417783e+00  2.597778e+00
1.764865e+00  2.656717e-04  -4.416081e+00  2.598144e+00
1.765766e+00  2.651898e-04  -4.414379e+00  2.598509e+00
1.766667e+00  2.647087e-04  -4.412678e+00  2.598874e+00
1.767568e+00  2.642286e-04  -4.410977e+00  2.599238e+00
1.768468e+00  2.637495e-04  -4.409277e+00  2.599602e+00
1.769369e+00  2.632712e-04  -4.407577e+00  2.599965e+00
1.770270e+00  2.627939e-04  -4.405878e+00  2.600328e+00
1.771171e+00  2.623175e-04  -4.404179e+00  2.600690e+00
1.772072e+00  2.618420e-04  -4.402481e+00  2.601052e+00
1.772973e+00  2.613675e-04  -4.400784e+00  2.601413e+00
1.773874e+00  2.608939e-04  -4.399087e+00  2.601774e+00
1.774775e+00  2.604212e-04  -4.397390e+00  2.602134e+00
1.775676e+00  2.599494e-04  -4.395694e+00  2.602494e+00
1.776577e+00  2.594785e-04  -4.393998e+00  2.602853e+00
1.777477e+00  2.590086e-04  -4.392303e+00  2.603212e+00
1.778378e+00  2.585395e-04  -4.390609e+00  2.603571e+00
1.779279e+00  2.580714e-04  -4.388915e+00  2.603929e+00
1.780180e+00  2.576042e-04  -4.387222e+00  2.604286e+00
1.781081e+00  2.571378e-04  -4.385529e+00  2.604643e+00
1.781982e+00  2.566724e-04  -4.383836e+00  2.605000e+00
1.782883e+00  2.562079e-04  -4.382144e+00  2.605356e+00
1.783784e+00  2.557443e-04  -4.380453e+00  2.605712e+00
1.784685e+00  2.552816e-04  -4.378762e+00  2.606067e+00
1.785586e+00  2.548197e-04  -4.377072e+00  2.606421e+00
1.786486e+00  2.543588e-04  -4.375382e+00  2.606776e+00
1.787387e+00  2.538988e-04  -4.373693e+00  2.607129e+00
1.788288e+00  2.534396e-04  -4.372004e+00  2.607483e+00
1.789189e+00  2.529814e-04  -4.370316e+00  2.607835e+00
1.790090e+00  2.525240e-04  -4.368628e+00  2.608188e+00
1.790991e+00  2.520675e-04  -4.366941e+00  2.608540e+00
1.791892e+00  2.516119e-04  -4.365254e+00  2.608891e+00
1.792793e+00  2.511572e-04  -4.363568e+00  2.609242e+00
1.793694e+00  2.507034e-04  -4.361883e+00  2.609592e+00
1.794595e+00  2.502504e-04  -4.360198e+00  2.609942e+00
1.795495e+00  2.497984e-04  -4.358513e+00  2.610292e+00
1.796396e+00  2.493472e-04  -4.356829e+00  2.610641e+00
1.797297e+00  2.488968e-04  -4.355146e+00  2.610990e+00
1.798198e+00  2.484474e-04  -4.353463e+00  2.611338e+00
1.799099e+00  2.479988e-04  -4.351781e+00  2.611686e+00
1.800000e+00  2.475511e-04  -4.350099e+00  2.612033e+00


==> be_Q_model3.dat <==
9.000000e-01  1.633244e-03  -6.131755e+00  1.967994e+00
9.009009e-01  1.630066e-03  -6.130075e+00  1.968963e+00
9.018018e-01  1.626895e-03  -6.128393e+00  1.969931e+00
9.027027e-01  1.623731e-03  -6.126711e+00  1.970899e+00
9.036036e-01  1.620572e-03  -6.125028e+00  1.971866e+00
9.045045e-01  1.617421e-03  -6.123345e+00  1.972832e+00
9.054054e-01  1.614275e-03  -6.121661e+00  1.973798e+00
9.063063e-01  1.611136e-03  -6.119976e+00  1.974763e+00
9.072072e-01  1.608004e-03  -6.118290e+00  1.975727e+00
9.081081e-01  1.604878e-03  -6.116604e+00  1.976691e+00
9.090090e-01  1.601758e-03  -6.114918e+00  1.977655e+00
9.099099e-01  1.598645e-03  -6.113231e+00  1.978618e+00
9.108108e-01  1.595537e-03  -6.111543e+00  1.979580e+00
9.117117e-01  1.592437e-03  -6.109854e+00  1.980541e+00
9.126126e-01  1.589342e-03  -6.108165e+00  1.981502e+00
9.135135e-01  1.586254e-03  -6.106475e+00  1.982463e+00
9.144144e-01  1.583172e-03  -6.104785e+00  1.983422e+00
9.153153e-01  1.580097e-03  -6.103094e+00  1.984381e+00
9.162162e-01  1.577027e-03  -6.101402e+00  1.985340e+00
9.171171e-01  1.573964e-03  -6.099709e+00  1.986298e+00
9.180180e-01  1.570907e-03  -6.098017e+00  1.987255e+00
9.189189e-01  1.567856e-03  -6.096323e+00  1.988212e+00
9.198198e-01  1.564812e-03  -6.094629e+00  1.989168e+00
9.207207e-01  1.561773e-03  -6.092934e+00  1.990124e+00
9.216216e-01  1.558741e-03  -6.091239e+00  1.991078e+00
9.225225e-01  1.555715e-03  -6.089543e+00  1.992033e+00
9.234234e-01  1.552695e-03  -6.087846e+00  1.992986e+00
9.243243e-01  1.549681e-03  -6.086149e+00  1.993940e+00
9.252252e-01  1.546674e-03  -6.084451e+00  1.994892e+00
9.261261e-01  1.543672e-03  -6.082752e+00  1.995844e+00
9.270270e-01  1.540676e-03  -6.081053e+00  1.996795e+00
9.279279e-01  1.537687e-03  -6.079354e+00  1.997746e+00
9.288288e-01  1.534703e-03  -6.077653e+00  1.998696e+00
9.297297e-01  1.531726e-03  -6.075952e+00  1.999645e+00
9.306306e-01  1.528755e-03  -6.074251e+00  2.000594e+00
9.315315e-01  1.525789e-03  -6.072549e+00  2.001542e+00
9.324324e-01  1.522830e-03  -6.070846e+00  2.002490e+00
9.333333e-01  1.519876e-03  -6.069143e+00  2.003437e+00
9.342342e-01  1.516929e-03  -6.067439e+00  2.004383e+00
9.351351e-01  1.513987e-03  -6.065735e+00  2.005329e+00
9.360360e-01  1.511052e-03  -6.064030e+00  2.006274e+00
9.369369e-01  1.508122e-03  -6.062324e+00  2.007219e+00
9.378378e-01  1.505198e-03  -6.060618e+00  2.008163e+00
9.387387e-01  1.502280e-03  -6.058911e+00  2.009106e+00
9.396396e-01  1.499368e-03  -6.057204e+00  2.010049e+00
9.405405e-01  1.496462e-03  -6.055496e+00  2.010991e+00
9.414414e-01  1.493562e-03  -6.053787e+00  2.011932e+00
9.423423e-01  1.490667e-03  -6.052078e+00  2.012873e+00
9.432432e-01  1.487779e-03  -6.050368e+00  2.013813e+00
9.441441e-01  1.484896e-03  -6.048658e+00  2.014753e+00
9.450450e-01  1.482019e-03  -6.046947e+00  2.015692e+00
9.459459e-01  1.479148e-03  -6.045236e+00  2.016630e+00
9.468468e-01  1.476282e-03  -6.043524e+00  2.017568e+00
9.477477e-01  1.473423e-03  -6.041811e+00  2.018505e+00
9.486486e-01  1.470569e-03  -6.040098e+00  2.019442e+00
9.495495e-01  1.467720e-03  -6.038384e+00  2.020378e+00
9.504505e-01  1.464878e-03  -6.036670e+00  2.021313e+00
9.513514e-01  1.462041e-03  -6.034955e+00  2.022248e+00
9.522523e-01  1.459210e-03  -6.033240e+00  2.023182e+00
9.531532e-01  1.456385e-03  -6.031524e+00  2.024115e+00
9.540541e-01  1.453565e-03  -6.029807e+00  2.025048e+00
9.549550e-01  1.450751e-03  -6.028090e+00  2.025980e+00
9.558559e-01  1.447942e-03  -6.026373e+00  2.026912e+00
9.567568e-01  1.445140e-03  -6.024654e+00  2.027843e+00
9.576577e-01  1.442342e-03  -6.022936e+00  2.028773e+00
9.585586e-01  1.439551e-03  -6.021216e+00  2.029703e+00
9.594595e-01  1.436765e-03  -6.019496e+00  2.030632e+00
9.603604e-01  1.433984e-03  -6.017776e+00  2.031560e+00
9.612613e-01  1.431210e-03  -6.016055e+00  2.032488e+00
9.621622e-01  1.428440e-03  -6.014334e+00  2.033415e+00
9.630631e-01  1.425677e-03  -6.012612e+00  2.034342e+00
9.639640e-01  1.422918e-03  -6.010889e+00  2.035268e+00
9.648649e-01  1.420166e-03  -6.009166e+00  2.036193e+00
9.657658e-01  1.417419e-03  -6.007442e+00  2.037118e+00
9.666667e-01  1.414677e-03  -6.005718e+00  2.038042e+00
9.675676e-01  1.411941e-03  -6.003993e+00  2.038965e+00
9.684685e-01  1.409210e-03  -6.002268e+00  2.039888e+00
9.693694e-01  1.406485e-03  -6.000542e+00  2.040810e+00
9.702703e-01  1.403765e-03  -5.998816e+00  2.041732e+00
9.711712e-01  1.401051e-03  -5.997089e+00  2.042653e+00
9.720721e-01  1.398342e-03  -5.995361e+00  2.043573e+00
9.729730e-01  1.395638e-03  -5.993633e+00  2.044493e+00
9.738739e-01  1.392940e-03  -5.991905e+00  2.045412e+00
9.747748e-01  1.390247e-03  -5.990176e+00  2.046330e+00
9.756757e-01  1.387560e-03  -5.988446e+00  2.047248e+00
9.765766e-01  1.384878e-03  -5.986716e+00  2.048165e+00
9.774775e-01  1.382201e-03  -5.984985e+00  2.049082e+00
9.783784e-01  1.379530e-03  -5.983254e+00  2.049998e+00
9.792793e-01  1.376864e-03  -5.981523e+00  2.050913e+00
9.801802e-01  1.374203e-03  -5.979791e+00  2.051828e+00
9.810811e-01  1.371548e-03  -5.978058e+00  2.052742e+00
9.819820e-01  1.368898e-03  -5.976325e+00  2.053655e+00
9.828829e-01  1.366253e-03  -5.974591e+00  2.054568e+00
9.837838e-01  1.363613e-03  -5.972857e+00  2.055480e+00
9.846847e-01  1.360979e-03  -5.971122e+00  2.056392e+00
9.855856e-01  1.358350e-03  -5.969387e+00  2.057303e+00
9.864865e-01  1.355726e-03  -5.967651e+00  2.058213e+00
9.873874e-01  1.353107e-03  -5.965915e+00  2.059122e+00
9.882883e-01  1.350494e-03  -5.964178e+00  2.060031e+00
9.891892e-01  1.347886e-03  -5.962440e+00  2.060940e+00
9.900901e-01  1.345283e-03  -5.960703e+00  2.061847e+00
9.909910e-01  1.342685e-03  -5.958964e+00  2.062754e+00
9.918919e-01  1.340092e-03  -5.957226e+00  2.063661e+00
9.927928e-01  1.337505e-03  -5.955486e+00  2.064567e+00
9.936937e-01  1.334923e-03  -5.953746e+00  2.065472e+00
9.945946e-01  1.332345e-03  -5.952006e+00  2.066376e+00
9.954955e-01  1.329773e-03  -5.950265e+00  2.067280e+00
9.963964e-01  1.327206e-03  -5.948524e+00  2.068183e+00
9.972973e-01  1.324644e-03  -5.946782e+00  2.069086e+00
9.981982e-01  1.322088e-03  -5.945040e+00  2.069988e+00
9.990991e-01  1.319536e-03  -5.943297e+00  2.070889e+00
1.000000e+00  1.316989e-03  -5.941554e+00  2.071790e+00
1.000901e+00  1.314448e-03  -5.939810e+00  2.072690e+00
1.001802e+00  1.311911e-03  -5.938066e+00  2.073589e+00
1.002703e+00  1.309380e-03  -5.936321e+00  2.074488e+00
1.003604e+00  1.306853e-03  -5.934576e+00  2.075386e+00
1.004505e+00  1.304332e-03  -5.932830e+00  2.076284e+00
1.005405e+00  1.301815e-03  -5.931084e+00  2.077181e+00
1.006306e+00  1.299304e-03  -5.929337e+00  2.078077e+00
1.007207e+00  1.296797e-03  -5.927590e+00  2.078972e+00
1.008108e+00  1.294296e-03  -5.925842e+00  2.079867e+00
1.009009e+00  1.291799e-03  -5.924094e+00  2.080762e+00
1.009910e+00  1.289308e-03  -5.922346e+00  2.081655e+00
1.010811e+00  1.286821e-03  -5.920597e+00  2.082548e+00
1.011712e+00  1.284339e-03  -5.918847e+00  2.083440e+00
1.012613e+00  1.281862e-03  -5.917097e+00  2.084332e+00
1.013514e+00  1.279390e-03  -5.915346e+00  2.085223e+00
1.014414e+00  1.276923e-03  -5.913596e+00  2.086114e+00
1.015315e+00  1.274461e-03  -5.911844e+00  2.087003e+00
1.016216e+00  1.272004e-03  -5.910092e+00  2.087892e+00
1.017117e+00  1.269551e-03  -5.908340e+00  2.088781e+00
1.018018e+00  1.267104e-03  -5.906587e+00  2.089669e+00
1.018919e+00  1.264661e-03  -5.904834e+00  2.090556e+00
1.019820e+00  1.262223e-03  -5.903080e+00  2.091442e+00
1.020721e+00  1.259790e-03  -5.901326e+00  2.092328e+00
1.021622e+00  1.257362e-03  -5.899571e+00  2.093213e+00
1.022523e+00  1.254939e-03  -5.897816e+00  2.094098e+00
1.023423e+00  1.252520e-03  -5.896060e+00  2.094982e+00
1.024324e+00  1.250106e-03  -5.894304e+00  2.095865e+00
1.025225e+00  1.247697e-03  -5.892548e+00  2.096748e+00
1.026126e+00  1.245293e-03  -5.890791e+00  2.097630e+00
1.027027e+00  1.242893e-03  -5.889033e+00  2.098511e+00
1.027928e+00  1.240498e-03  -5.887275e+00  2.099392e+00
1.028829e+00  1.238108e-03  -5.885517e+00  2.100272e+00
1.029730e+00  1.235723e-03  -5.883758e+00  2.101151e+00
1.030631e+00  1.233342e-03  -5.881999e+00  2.102030e+00
1.031532e+00  1.230966e-03  -5.880239e+00  2.102908e+00
1.032432e+00  1.228595e-03  -5.878479e+00  2.103786e+00
1.033333e+00  1.226228e-03  -5.876719e+00  2.104662e+00
1.034234e+00  1.223866e-03  -5.874958e+00  2.105538e+00
1.035135e+00  1.221509e-03  -5.873196e+00  2.106414e+00
1.036036e+00  1.219157e-03  -5.871434e+00  2.107289e+00
1.036937e+00  1.216809e-03  -5.869672e+00  2.108163e+00
1.037838e+00  1.214465e-03  -5.867909e+00  2.109036e+00
1.038739e+00  1.212127e-03  -5.866146e+00  2.109909e+00
1.039640e+00  1.209792e-03  -5.864382e+00  2.110781e+00
1.040541e+00  1.207463e-03  -5.862618e+00  2.111653e+00
1.041441e+00  1.205138e-03  -5.860854e+00  2.112524e+00
1.042342e+00  1.202818e-03  -5.859089e+00  2.113394e+00
1.043243e+00  1.200502e-03  -5.857324e+00  2.114264e+00
1.044144e+00  1.198191e-03  -5.855558e+00  2.115133e+00
1.045045e+00  1.195884e-03  -5.853792e+00  2.116001e+00
1.045946e+00  1.193582e-03  -5.852025e+00  2.116868e+00
1.046847e+00  1.191285e-03  -5.850258e+00  2.117735e+00
1.047748e+00  1.188992e-03  -5.848490e+00  2.118602e+00
1.048649e+00  1.186703e-03  -5.846722e+00  2.119467e+00
1.049550e+00  1.184419e-03  -5.844954e+00  2.120332e+00
1.050450e+00  1.182140e-03  -5.843185e+00  2.121197e+00
1.051351e+00  1.179865e-03  -5.841416e+00  2.122060e+00
1.052252e+00  1.177594e-03  -5.839647e+00  2.122923e+00
1.053153e+00  1.175328e-03  -5.837876e+00  2.123786e+00
1.054054e+00  1.173067e-03  -5.836106e+00  2.124647e+00
1.054955e+00  1.170810e-03  -5.834335e+00  2.125508e+00
1.055856e+00  1.168557e-03  -5.832564e+00  2.126369e+00
1.056757e+00  1.166309e-03  -5.830792e+00  2.127228e+00
1.057658e+00  1.164065e-03  -5.829020e+00  2.128087e+00
1.058559e+00  1.161826e-03  -5.827248e+00  2.128946e+00
1.059459e+00  1.159591e-03  -5.825475e+00  2.129803e+00
1.060360e+00  1.157360e-03  -5.823702e+00  2.130661e+00
1.061261e+00  1.155134e-03  -5.821928e+00  2.131517e+00
1.062162e+00  1.152912e-03  -5.820154e+00  2.132373e+00
1.063063e+00  1.150695e-03  -5.818379e+00  2.133228e+00
1.063964e+00  1.148482e-03  -5.816604e+00  2.134082e+00
1.064865e+00  1.146273e-03  -5.814829e+00  2.134936e+00
1.065766e+00  1.144069e-03  -5.813053e+00  2.135789e+00
1.066667e+00  1.141869e-03  -5.811277e+00  2.136641e+00
1.067568e+00  1.139673e-03  -5.809501e+00  2.137493e+00
1.068468e+00  1.137482e-03  -5.807724e+00  2.138344e+00
1.069369e+00  1.135295e-03  -5.805946e+00  2.139195e+00
1.070270e+00  1.133112e-03  -5.804169e+00  2.140044e+00
1.071171e+00  1.130933e-03  -5.802391e+00  2.140893e+00
1.072072e+00  1.128759e-03  -5.800612e+00  2.141742e+00
1.072973e+00  1.126589e-03  -5.798833e+00  2.142590e+00
1.073874e+00  1.124424e-03  -5.797054e+00  2.143437e+00
1.074775e+00  1.122262e-03  -5.795274e+00  2.144283e+00
1.075676e+00  1.120105e-03  -5.793494e+00  2.145129e+00
1.076577e+00  1.117952e-03  -5.791714e+00  2.145974e+00
1.077477e+00  1.115803e-03  -5.789933e+00  2.146818e+00
1.078378e+00  1.113659e-03  -5.788152e+00  2.147662e+00
1.079279e+00  1.111519e-03  -5.786370e+00  2.148505e+00
1.080180e+00  1.109383e-03  -5.784588e+00  2.149348e+00
1.081081e+00  1.107251e-03  -5.782806e+00  2.150189e+00
1.081982e+00  1.105123e-03  -5.781023e+00  2.151030e+00
1.082883e+00  1.103000e-03  -5.779240e+00  2.151871e+00
1.083784e+00  1.100880e-03  -5.777457e+00  2.152711e+00
1.084685e+00  1.098765e-03  -5.775673e+00  2.153550e+00
1.085586e+00  1.096654e-03  -5.773889e+00  2.154388e+00
1.086486e+00  1.094547e-03  -5.772104e+00  2.155226e+00
1.087387e+00  1.092444e-03  -5.770319e+00  2.156063e+00
1.088288e+00  1.090346e-03  -5.768534e+00  2.156899e+00
1.089189e+00  1.088251e-03  -5.766748e+00  2.157735e+00
1.090090e+00  1.086161e-03  -5.764962e+00  2.158570e+00
1.090991e+00  1.084075e-03  -5.763176e+00  2.159404e+00
1.091892e+00  1.081993e-03  -5.761389e+00  2.160238e+00
1.092793e+00  1.079915e-03  -5.759602e+00  2.161071e+00
1.093694e+00  1.077840e-03  -5.757815e+00  2.161904e+00
1.094595e+00  1.075771e-03  -5.756027e+00  2.162735e+00
1.095495e+00  1.073705e-03  -5.754239e+00  2.163566e+00
1.096396e+00  1.071643e-03  -5.752450e+00  2.164397e+00
1.097297e+00  1.069585e-03  -5.750661e+00  2.165226e+00
1.098198e+00  1.067531e-03  -5.748872e+00  2.166055e+00
1.099099e+00  1.065482e-03  -5.747082e+00  2.166884e+00
1.100000e+00  1.063436e-03  -5.745292e+00  2.167711e+00
1.100901e+00  1.061394e-03  -5.743502e+00  2.168538e+00
1.101802e+00  1.059357e-03  -5.741711e+00  2.169365e+00
1.102703e+00  1.057323e-03  -5.739920e+00  2.170190e+00
1.103604e+00  1.055293e-03  -5.738129e+00  2.171015e+00
1.104505e+00  1.053267e-03  -5.736337e+00  2.171840e+00
1.105405e+00  1.051246e-03  -5.734545e+00  2.172663e+00
1.106306e+00  1.049228e-03  -5.732753e+00  2.173486e+00
1.107207e+00  1.047214e-03  -5.730960e+00  2.174308e+00
1.108108e+00  1.045204e-03  -5.729167e+00  2.175130e+00
1.109009e+00  1.043198e-03  -5.727374e+00  2.175951e+00
1.109910e+00  1.041196e-03  -5.725580e+00  2.176771e+00
1.110811e+00  1.039198e-03  -5.723786e+00  2.177591e+00
1.111712e+00  1.037204e-03  -5.721991e+00  2.178409e+00
1.112613e+00  1.035214e-03  -5.720197e+00  2.179228e+00
1.113514e+00  1.033227e-03  -5.718402e+00  2.180045e+00
1.114414e+00  1.031245e-03  -5.716606e+00  2.180862e+00
1.115315e+00  1.029266e-03  -5.714810e+00  2.181678e+00
1.116216e+00  1.027292e-03  -5.713014e+00  2.182494e+00
1.117117e+00  1.025321e-03  -5.711218e+00  2.183309e+00
1.118018e+00  1.023354e-03  -5.709421e+00  2.184123e+00
1.118919e+00  1.021391e-03  -5.707624e+00  2.184936e+00
1.119820e+00  1.019431e-03  -5.705827e+00  2.185749e+00
1.120721e+00  1.017476e-03  -5.704029e+00  2.186561e+00
1.121622e+00  1.015524e-03  -5.702231e+00  2.187372e+00
1.122523e+00  1.013577e-03  -5.700433e+00  2.188183e+00
1.123423e+00  1.011633e-03  -5.698634e+00  2.188993e+00
1.124324e+00  1.009692e-03  -5.696835e+00  2.189803e+00
1.125225e+00  1.007756e-03  -5.695036e+00  2.190611e+00
1.126126e+00  1.005823e-03  -5.693236e+00  2.191419e+00
1.127027e+00  1.003895e-03  -5.691436e+00  2.192227e+00
1.127928e+00  1.001970e-03  -5.689636e+00  2.193033e+00
1.128829e+00  1.000048e-03  -5.687835e+00  2.193839e+00
1.129730e+00  9.981309e-04  -5.686034e+00  2.194645e+00
1.130631e+00  9.962171e-04  -5.684233e+00  2.195449e+00
1.131532e+00  9.943071e-04  -5.682432e+00  2.196253e+00
1.132432e+00  9.924009e-04  -5.680630e+00  2.197056e+00
1.133333e+00  9.904984e-04  -5.678828e+00  2.197859e+00
1.134234e+00  9.885996e-04  -5.677026e+00  2.198661e+00
1.135135e+00  9.867045e-04  -5.675223e+00  2.199462e+00
1.136036e+00  9.848131e-04  -5.673420e+00  2.200263e+00
1.136937e+00  9.829255e-04  -5.671617e+00  2.201063e+00
1.137838e+00  9.810415e-04  -5.669813e+00  2.201862e+00
1.138739e+00  9.791612e-04  -5.668009e+00  2.202660e+00
1.139640e+00  9.772846e-04  -5.666205e+00  2.203458e+00
1.140541e+00  9.754117e-04  -5.664400e+00  2.204255e+00
1.141441e+00  9.735424e-04  -5.662596e+00  2.205052e+00
1.142342e+00  9.716768e-04  -5.660791e+00  2.205847e+00
1.143243e+00  9.698148e-04  -5.658985e+00  2.206642e+00
1.144144e+00  9.679565e-04  -5.657180e+00  2.207437e+00
1.145045e+00  9.661018e-04  -5.655374e+00  2.208230e+00
1.145946e+00  9.642508e-04  -5.653567e+00  2.209023e+00
1.146847e+00  9.624034e-04  -5.651761e+00  2.209816e+00
1.147748e+00  9.605595e-04  -5.649954e+00  2.210607e+00
1.148649e+00  9.587193e-04  -5.648147e+00  2.211398e+00
1.149550e+00  9.568827e-04  -5.646340e+00  2.212189e+00
1.150450e+00  9.550497e-04  -5.644532e+00  2.212978e+00
1.151351e+00  9.532203e-04  -5.642724e+00  2.213767e+00
1.152252e+00  9.513944e-04  -5.640916e+00  2.214555e+00
1.153153e+00  9.495722e-04  -5.639107e+00  2.215343e+00
1.154054e+00  9.477534e-04  -5.637299e+00  2.216130e+00
1.154955e+00  9.459383e-04  -5.635490e+00  2.216916e+00
1.155856e+00  9.441267e-04  -5.633680e+00  2.217701e+00
1.156757e+00  9.423186e-04  -5.631871e+00  2.218486e+00
1.157658e+00  9.405141e-04  -5.630061e+00  2.219270e+00
1.158559e+00  9.387131e-04  -5.628251e+00  2.220054e+00
1.159459e+00  9.369156e-04  -5.626440e+00  2.220837e+00
1.160360e+00  9.351216e-04  -5.624630e+00  2.221619e+00
1.161261e+00  9.333312e-04  -5.622819e+00  2.222400e+00
1.162162e+00  9.315442e-04  -5.621008e+00  2.223181e+00
1.163063e+00  9.297608e-04  -5.619196e+00  2.223961e+00
1.163964e+00  9.279808e-04  -5.617385e+00  2.224740e+00
1.164865e+00  9.262043e-04  -5.615573e+00  2.225519e+00
1.165766e+00  9.244313e-04  -5.613760e+00  2.226297e+00
1.166667e+00  9.226617e-04  -5.611948e+00  2.227074e+00
1.167568e+00  9.208957e-04  -5.610135e+00  2.227850e+00
1.168468e+00  9.191330e-04  -5.608322e+00  2.228626e+00
1.169369e+00  9.173738e-04  -5.606509e+00  2.229401e+00
1.170270e+00  9.156181e-04  -5.604696e+00  2.230176e+00
1.171171e+00  9.138658e-04  -5.602882e+00  2.230950e+00
1.172072e+00  9.121169e-04  -5.601068e+00  2.231723e+00
1.172973e+00  9.103714e-04  -5.599254e+00  2.232495e+00
1.173874e+00  9.086293e-04  -5.597439e+00  2.233267e+00
1.174775e+00  9.068907e-04  -5.595624e+00  2.234038e+00
1.175676e+00  9.051554e-04  -5.593810e+00  2.234808e+00
1.176577e+00  9.034235e-04  -5.591994e+00  2.235578e+00
1.177477e+00  9.016951e-04  -5.590179e+00  2.236347e+00
1.178378e+00  8.999700e-04  -5.588363e+00  2.237115e+00
1.179279e+00  8.982482e-04  -5.586547e+00  2.237883e+00
1.180180e+00  8.965299e-04  -5.584731e+00  2.238650e+00
1.181081e+00  8.948149e-04  -5.582915e+00  2.239416e+00
1.181982e+00  8.931032e-04  -5.581098e+00  2.240182e+00
1.182883e+00  8.913949e-04  -5.579281e+00  2.240947e+00
1.183784e+00  8.896899e-04  -5.577464e+00  2.241711e+00
1.184685e+00  8.879883e-04  -5.575647e+00  2.242474e+00
1.185586e+00  8.862900e-04  -5.573829e+00  2.243237e+00
1.186486e+00  8.845950e-04  -5.572011e+00  2.243999e+00
1.187387e+00  8.829033e-04  -5.570193e+00  2.244761e+00
1.188288e+00  8.812150e-04  -5.568375e+00  2.245521e+00
1.189189e+00  8.795299e-04  -5.566557e+00  2.246281e+00
1.190090e+00  8.778481e-04  -5.564738e+00  2.247041e+00
1.190991e+00  8.761696e-04  -5.562919e+00  2.247799e+00
1.191892e+00  8.744944e-04  -5.561100e+00  2.248557e+00
1.192793e+00  8.728225e-04  -5.559281e+00  2.249315e+00
1.193694e+00  8.711538e-04  -5.557461e+00  2.250071e+00
1.194595e+00  8.694884e-04  -5.555641e+00  2.250827e+00
1.195495e+00  8.678262e-04  -5.553821e+00  2.251582e+00
1.196396e+00  8.661673e-04  -5.552001e+00  2.252337e+00
1.197297e+00  8.645117e-04  -5.550181e+00  2.253091e+00
1.198198e+00  8.628592e-04  -5.548360e+00  2.253844e+00
1.199099e+00  8.612100e-04  -5.546539e+00  2.254596e+00
1.200000e+00  8.595641e-04  -5.544718e+00  2.255348e+00
1.200901e+00  8.579213e-04  -5.542897e+00  2.256099e+00
1.201802e+00  8.562818e-04  -5.541075e+00  2.256850e+00
1.202703e+00  8.546454e-04  -5.539254e+00  2.257599e+00
1.203604e+00  8.530123e-04  -5.537432e+00  2.258348e+00
1.204505e+00  8.513823e-04  -5.535610e+00  2.259097e+00
1.205405e+00  8.497555e-04  -5.533787e+00  2.259844e+00
1.206306e+00  8.481319e-04  -5.531965e+00  2.260591e+00
1.207207e+00  8.465115e-04  -5.530142e+00  2.261337e+00
1.208108e+00  8.448943e-04  -5.528319e+00  2.262083e+00
1.209009e+00  8.432802e-04  -5.526496e+00  2.262828e+00
1.209910e+00  8.416692e-04  -5.524673e+00  2.263572e+00
1.210811e+00  8.400614e-04  -5.522850e+00  2.264315e+00
1.211712e+00  8.384568e-04  -5.521026e+00  2.265058e+00
1.212613e+00  8.368553e-04  -5.519202e+00  2.265800e+00
1.213514e+00  8.352569e-04  -5.517378e+00  2.266542e+00
1.214414e+00  8.336616e-04  -5.515554e+00  2.267282e+00
1.215315e+00  8.320695e-04  -5.513730e+00  2.268022e+00
1.216216e+00  8.304805e-04  -5.511905e+00  2.268762e+00
1.217117e+00  8.288945e-04  -5.510080e+00  2.269500e+00
1.218018e+00  8.273117e-04  -5.508255e+00  2.270238e+00
1.218919e+00  8.257320e-04  -5.506430e+00  2.270976e+00
1.219820e+00  8.241553e-04  -5.504605e+00  2.271712e+00
1.220721e+00  8.225817e-04  -5.502779e+00  2.272448e+00
1.221622e+00  8.210112e-04  -5.500954e+00  2.273183e+00
1.222523e+00  8.194438e-04  -5.499128e+00  2.273918e+00
1.223423e+00  8.178794e-04  -5.497302e+00  2.274651e+00
1.224324e+00  8.163181e-04  -5.495476e+00  2.275385e+00
1.225225e+00  8.147599e-04  -5.493649e+00  2.276117e+00
1.226126e+00  8.132047e-04  -5.491823e+00  2.276849e+00
1.227027e+00  8.116525e-04  -5.489996e+00  2.277580e+00
1.227928e+00  8.101033e-04  -5.488169e+00  2.278310e+00
1.228829e+00  8.085572e-04  -5.486342e+00  2.279040e+00
1.229730e+00  8.070141e-04  -5.484515e+00  2.279769e+00
1.230631e+00  8.054740e-04  -5.482688e+00  2.280497e+00
1.231532e+00  8.039370e-04  -5.480860e+00  2.281224e+00
1.232432e+00  8.024029e-04  -5.479033e+00  2.281951e+00
1.233333e+00  8.008718e-04  -5.477205e+00  2.282678e+00
1.234234e+00  7.993438e-04  -5.475377e+00  2.283403e+00
1.235135e+00  7.978187e-04  -5.473549e+00  2.284128e+00
1.236036e+00  7.962966e-04  -5.471720e+00  2.284852e+00
1.236937e+00  7.947774e-04  -5.469892e+00  2.285575e+00
1.237838e+00  7.932612e-04  -5.468063e+00  2.286298e+00
1.238739e+00  7.917480e-04  -5.466235e+00  2.287020e+00
1.239640e+00  7.902378e-04  -5.464406e+00  2.287742e+00
1.240541e+00  7.887305e-04  -5.462577e+00  2.288462e+00
1.241441e+00  7.872261e-04  -5.460747e+00  2.289182e+00
1.242342e+00  7.857247e-04  -5.458918e+00  2.289901e+00
1.243243e+00  7.842262e-04  -5.457089e+00  2.290620e+00
1.244144e+00  7.827307e-04  -5.455259e+00  2.291338e+00
1.245045e+00  7.812380e-04  -5.453429e+00  2.292055e+00
1.245946e+00  7.797483e-04  -5.451599e+00  2.292772e+00
1.246847e+00  7.782615e-04  -5.449769e+00  2.293487e+00
1.247748e+00  7.767776e-04  -5.447939e+00  2.294203e+00
1.248649e+00  7.752966e-04  -5.446109e+00  2.294917e+00
1.249550e+00  7.738185e-04  -5.444278e+00  2.295631e+00
1.250450e+00  7.723433e-04  -5.442448e+00  2.296344e+00
1.251351e+00  7.708710e-04  -5.440617e+00  2.297056e+00
1.252252e+00  7.694015e-04  -5.438786e+00  2.297768e+00
1.253153e+00  7.679349e-04  -5.436955e+00  2.298479e+00
1.254054e+00  7.664712e-04  -5.435124e+00  2.299189e+00
1.254955e+00  7.650103e-04  -5.433293e+00  2.299899e+00
1.255856e+00  7.635523e-04  -5.431462e+00  2.300608e+00
1.256757e+00  7.620972e-04  -5.429630e+00  2.301316e+00
1.257658e+00  7.606448e-04  -5.427799e+00  2.302023e+00
1.258559e+00  7.591954e-04  -5.425967e+00  2.302730e+00
1.259459e+00  7.577487e-04  -5.424135e+00  2.303436e+00
1.260360e+00  7.563049e-04  -5.422303e+00  2.304142e+00
1.261261e+00  7.548639e-04  -5.420471e+00  2.304847e+00
1.262162e+00  7.534257e-04  -5.418639e+00  2.305551e+00
1.263063e+00  7.519903e-04  -5.416806e+00  2.306254e+00
1.263964e+00  7.505578e-04  -5.414974e+00  2.306957e+00
1.264865e+00  7.491280e-04  -5.413142e+00  2.307659e+00
1.265766e+00  7.477010e-04  -5.411309e+00  2.308360e+00
1.266667e+00  7.462769e-04  -5.409476e+00  2.309061e+00
1.267568e+00  7.448555e-04  -5.407643e+00  2.309761e+00
1.268468e+00  7.434368e-04  -5.405810e+00  2.310460e+00
1.269369e+00  7.420210e-04  -5.403977e+00  2.311159e+00
1.270270e+00  7.406079e-04  -5.402144e+00  2.311856e+00
1.271171e+00  7.391976e-04  -5.400311e+00  2.312554e+00
1.272072e+00  7.377900e-04  -5.398477e+00  2.313250e+00
1.272973e+00  7.363852e-04  -5.396644e+00  2.313946e+00
1.273874e+00  7.349831e-04  -5.394810e+00  2.314641e+00
1.274775e+00  7.335838e-04  -5.392977e+00  2.315336e+00
1.275676e+00  7.321872e-04  -5.391143e+00  2.316029e+00
1.276577e+00  7.307933e-04  -5.389309e+00  2.316722e+00
1.277477e+00  7.294022e-04  -5.387475e+00  2.317415e+00
1.278378e+00  7.280137e-04  -5.385641e+00  2.318106e+00
1.279279e+00  7.266280e-04  -5.383807e+00  2.318797e+00
1.280180e+00  7.252450e-04  -5.381973e+00  2.319488e+00
1.281081e+00  7.238647e-04  -5.380139e+00  2.320177e+00
1.281982e+00  7.224871e-04  -5.378304e+00  2.320866e+00
1.282883e+00  7.211122e-04  -5.376470e+00  2.321554e+00
1.283784e+00  7.197400e-04  -5.374635e+00  2.322242e+00
1.284685e+00  7.183705e-04  -5.372801e+00  2.322929e+00
1.285586e+00  7.170036e-04  -5.370966e+00  2.323615e+00
1.286486e+00  7.156394e-04  -5.369131e+00  2.324300e+00
1.287387e+00  7.142779e-04  -5.367296e+00  2.324985e+00
1.288288e+00  7.129190e-04  -5.365461e+00  2.325669e+00
1.289189e+00  7.115628e-04  -5.363626e+00  2.326353e+00
1.290090e+00  7.102092e-04  -5.361791e+00  2.327035e+00
1.290991e+00  7.088583e-04  -5.359956e+00  2.327717e+00
1.291892e+00  7.075100e-04  -5.358121e+00  2.328399e+00
1.292793e+00  7.061644e-04  -5.356286e+00  2.329079e+00
1.293694e+00  7.048214e-04  -5.354450e+00  2.329759e+00
1.294595e+00  7.034810e-04  -5.352615e+00  2.330439e+00
1.295495e+00  7.021433e-04  -5.350779e+00  2.331117e+00
1.296396e+00  7.008081e-04  -5.348944e+00  2.331795e+00
1.297297e+00  6.994756e-04  -5.347108e+00  2.332472e+00
1.298198e+00  6.981456e-04  -5.345272e+00  2.333149e+00
1.299099e+00  6.968183e-04  -5.343437e+00  2.333825e+00
1.300000e+00  6.954936e-04  -5.341601e+00  2.334500e+00
1.300901e+00  6.941714e-04  -5.339765e+00  2.335175e+00
1.301802e+00  6.928518e-04  -5.337929e+00  2.335848e+00
1.302703e+00  6.915349e-04  -5.336093e+00  2.336521e+00
1.303604e+00  6.902205e-04  -5.334257e+00  2.337194e+00
1.304505e+00  6.889086e-04  -5.332421e+00  2.337866e+00
1.305405e+00  6.875993e-04  -5.330585e+00  2.338537e+00
1.306306e+00  6.862926e-04  -5.328749e+00  2.339207e+00
1.307207e+00  6.849885e-04  -5.326913e+00  2.339877e+00
1.308108e+00  6.836868e-04  -5.325076e+00  2.340546e+00
1.309009e+00  6.823878e-04  -5.323240e+00  2.341214e+00
1.309910e+00  6.810912e-04  -5.321404e+00  2.341882e+00
1.310811e+00  6.797972e-04  -5.319567e+00  2.342549e+00
1.311712e+00  6.785058e-04  -5.317731e+00  2.343215e+00
1.312613e+00  6.772168e-04  -5.315894e+00  2.343880e+00
1.313514e+00  6.759304e-04  -5.314058e+00  2.344545e+00
1.314414e+00  6.746465e-04  -5.312221e+00  2.345210e+00
1.315315e+00  6.733651e-04  -5.310385e+00  2.345873e+00
1.316216e+00  6.720862e-04  -5.308548e+00  2.346536e+00
1.317117e+00  6.708098e-04  -5.306712e+00  2.347198e+00
1.318018e+00  6.695360e-04  -5.304875e+00  2.347860e+00
1.318919e+00  6.682645e-04  -5.303038e+00  2.348520e+00
1.319820e+00  6.669956e-04  -5.301202e+00  2.349181e+00
1.320721e+00  6.657292e-04  -5.299365e+00  2.349840e+00
1.321622e+00  6.644652e-04  -5.297528e+00  2.350499e+00
1.322523e+00  6.632037e-04  -5.295691e+00  2.351157e+00
1.323423e+00  6.619447e-04  -5.293854e+00  2.351814e+00
1.324324e+00  6.606882e-04  -5.292018e+00  2.352471e+00
1.325225e+00  6.594341e-04  -5.290181e+00  2.353127e+00
1.326126e+00  6.581824e-04  -5.288344e+00  2.353782e+00
1.327027e+00  6.569332e-04  -5.286507e+00  2.354437e+00
1.327928e+00  6.556864e-04  -5.284670e+00  2.355091e+00
1.328829e+00  6.544421e-04  -5.282833e+00  2.355744e+00
1.329730e+00  6.532002e-04  -5.280996e+00  2.356397e+00
1.330631e+00  6.519608e-04  -5.279159e+00  2.357049e+00
1.331532e+00  6.507237e-04  -5.277322e+00  2.357700e+00
1.332432e+00  6.494891e-04  -5.275485e+00  2.358350e+00
1.333333e+00  6.482569e-04  -5.273648e+00  2.359000e+00
1.334234e+00  6.470271e-04  -5.271811e+00  2.359650e+00
1.335135e+00  6.457997e-04  -5.269974e+00  2.360298e+00
1.336036e+00  6.445747e-04  -5.268137e+00  2.360946e+00
1.336937e+00  6.433521e-04  -5.266300e+00  2.361593e+00
1.337838e+00  6.421319e-04  -5.264463e+00  2.362240e+00
1.338739e+00  6.409141e-04  -5.262626e+00  2.362885e+00
1.339640e+00  6.396987e-04  -5.260789e+00  2.363531e+00
1.340541e+00  6.384856e-04  -5.258953e+00  2.364175e+00
1.341441e+00  6.372749e-04  -5.257116e+00  2.364819e+00
1.342342e+00  6.360666e-04  -5.255279e+00  2.365462e+00
1.343243e+00  6.348607e-04  -5.253442e+00  2.366104e+00
1.344144e+00  6.336571e-04  -5.251605e+00  2.366746e+00
1.345045e+00  6.324558e-04  -5.249768e+00  2.367387e+00
1.345946e+00  6.312569e-04  -5.247931e+00  2.368027e+00
1.346847e+00  6.300604e-04  -5.246094e+00  2.368667e+00
1.347748e+00  6.288662e-04  -5.244257e+00  2.369306e+00
1.348649e+00  6.276743e-04  -5.242420e+00  2.369945e+00
1.349550e+00  6.264848e-04  -5.240583e+00  2.370582e+00
1.350450e+00  6.252976e-04  -5.238746e+00  2.371219e+00
1.351351e+00  6.241127e-04  -5.236910e+00  2.371856e+00
1.352252e+00  6.229301e-04  -5.235073e+00  2.372491e+00
1.353153e+00  6.217498e-04  -5.233236e+00  2.373126e+00
1.354054e+00  6.205719e-04  -5.231399e+00  2.373760e+00
1.354955e+00  6.193962e-04  -5.229562e+00  2.374394e+00
1.355856e+00  6.182229e-04  -5.227726e+00  2.375027e+00
1.356757e+00  6.170518e-04  -5.225889e+00  2.375659e+00
1.357658e+00  6.158831e-04  -5.224052e+00  2.376291e+00
1.358559e+00  6.147166e-04  -5.222216e+00  2.376922e+00
1.359459e+00  6.135524e-04  -5.220379e+00  2.377552e+00
1.360360e+00  6.123905e-04  -5.218543e+00  2.378182e+00
1.361261e+00  6.112308e-04  -5.216706e+00  2.378811e+00
1.362162e+00  6.100735e-04  -5.214870e+00  2.379439e+00
1.363063e+00  6.089184e-04  -5.213033e+00  2.380066e+00
1.363964e+00  6.077655e-04  -5.211197e+00  2.380693e+00
1.364865e+00  6.066149e-04  -5.209360e+00  2.381319e+00
1.365766e+00  6.054666e-04  -5.207524e+00  2.381945e+00
1.366667e+00  6.043205e-04  -5.205688e+00  2.382570e+00
1.367568e+00  6.031766e-04  -5.203852e+00  2.383194e+00
1.368468e+00  6.020350e-04  -5.202015e+00  2.383817e+00
1.369369e+00  6.008956e-04  -5.200179e+00  2.384440e+00
1.370270e+00  5.997584e-04  -5.198343e+00  2.385062e+00
1.371171e+00  5.986235e-04  -5.196507e+00  2.385684e+00
1.372072e+00  5.974908e-04  -5.194671e+00  2.386305e+00
1.372973e+00  5.963603e-04  -5.192835e+00  2.386925e+00
1.373874e+00  5.952320e-04  -5.190999e+00  2.387544e+00
1.374775e+00  5.941060e-04  -5.189163e+00  2.388163e+00
1.375676e+00  5.929821e-04  -5.187328e+00  2.388781e+00
1.376577e+00  5.918604e-04  -5.185492e+00  2.389399e+00
1.377477e+00  5.907409e-04  -5.183656e+00  2.390016e+00
1.378378e+00  5.896236e-04  -5.181821e+00  2.390632e+00
1.379279e+00  5.885085e-04  -5.179985e+00  2.391247e+00
1.380180e+00  5.873956e-04  -5.178150e+00  2.391862e+00
1.381081e+00  5.862849e-04  -5.176314e+00  2.392476e+00
1.381982e+00  5.851763e-04  -5.174479e+00  2.393090e+00
1.382883e+00  5.840699e-04  -5.172644e+00  2.393703e+00
1.383784e+00  5.829657e-04  -5.170808e+00  2.394315e+00
1.384685e+00  5.818636e-04  -5.168973e+00  2.394926e+00
1.385586e+00  5.807637e-04  -5.167138e+00  2.395537e+00
1.386486e+00  5.796659e-04  -5.165303e+00  2.396147e+00
1.387387e+00  5.785703e-04  -5.163468e+00  2.396757e+00
1.388288e+00  5.774768e-04  -5.161633e+00  2.397365e+00
1.389189e+00  5.763855e-04  -5.159799e+00  2.397974e+00
1.390090e+00  5.752963e-04  -5.157964e+00  2.398581e+00
1.390991e+00  5.742092e-04  -5.156129e+00  2.399188e+00
1.391892e+00  5.731243e-04  -5.154295e+00  2.399794e+00
1.392793e+00  5.720415e-04  -5.152460e+00  2.400399e+00
1.393694e+00  5.709608e-04  -5.150626e+00  2.401004e+00
1.394595e+00  5.698822e-04  -5.148792e+00  2.401608e+00
1.395495e+00  5.688057e-04  -5.146957e+00  2.402212e+00
1.396396e+00  5.677313e-04  -5.145123e+00  2.402815e+00
1.397297e+00  5.666591e-04  -5.143289e+00  2.403417e+00
1.398198e+00  5.655889e-04  -5.141455e+00  2.404018e+00
1.399099e+00  5.645208e-04  -5.139622e+00  2.404619e+00
1.400000e+00  5.634549e-04  -5.137788e+00  2.405219e+00
1.400901e+00  5.623910e-04  -5.135954e+00  2.405819e+00
1.401802e+00  5.613292e-04  -5.134121e+00  2.406418e+00
1.402703e+00  5.602694e-04  -5.132287e+00  2.407016e+00
1.403604e+00  5.592118e-04  -5.130454e+00  2.407613e+00
1.404505e+00  5.581562e-04  -5.128621e+00  2.408210e+00
1.405405e+00  5.571026e-04  -5.126787e+00  2.408806e+00
1.406306e+00  5.560512e-04  -5.124954e+00  2.409402e+00
1.407207e+00  5.550018e-04  -5.123121e+00  2.409997e+00
1.408108e+00  5.539544e-04  -5.121288e+00  2.410591e+00
1.409009e+00  5.529091e-04  -5.119456e+00  2.411185e+00
1.409910e+00  5.518659e-04  -5.117623e+00  2.411777e+00
1.410811e+00  5.508247e-04  -5.115791e+00  2.412370e+00
1.411712e+00  5.497855e-04  -5.113958e+00  2.412961e+00
1.412613e+00  5.487483e-04  -5.112126e+00  2.413552e+00
1.413514e+00  5.477132e-04  -5.110294e+00  2.414142e+00
1.414414e+00  5.466802e-04  -5.108461e+00  2.414732e+00
1.415315e+00  5.456491e-04  -5.106630e+00  2.415321e+00
1.416216e+00  5.446200e-04  -5.104798e+00  2.415909e+00
1.417117e+00  5.435930e-04  -5.102966e+00  2.416497e+00
1.418018e+00  5.425680e-04  -5.101134e+00  2.417084e+00
1.418919e+00  5.415450e-04  -5.099303e+00  2.417670e+00
1.419820e+00  5.405240e-04  -5.097471e+00  2.418256e+00
1.420721e+00  5.395050e-04  -5.095640e+00  2.418841e+00
1.421622e+00  5.384879e-04  -5.093809e+00  2.419425e+00
1.422523e+00  5.374729e-04  -5.091978e+00  2.420009e+00
1.423423e+00  5.364599e-04  -5.090147e+00  2.420592e+00
1.424324e+00  5.354488e-04  -5.088316e+00  2.421174e+00
1.425225e+00  5.344397e-04  -5.086486e+00  2.421756e+00
1.426126e+00  5.334326e-04  -5.084655e+00  2.422337e+00
1.427027e+00  5.324275e-04  -5.082825e+00  2.422918e+00
1.427928e+00  5.314243e-04  -5.080995e+00  2.423497e+00
1.428829e+00  5.304231e-04  -5.079165e+00  2.424077e+00
1.429730e+00  5.294239e-04  -5.077335e+00  2.424655e+00
1.430631e+00  5.284266e-04  -5.075505e+00  2.425233e+00
1.431532e+00  5.274313e-04  -5.073675e+00  2.425810e+00
1.432432e+00  5.264379e-04  -5.071846e+00  2.426387e+00
1.433333e+00  5.254464e-04  -5.070016e+00  2.426962e+00
1.434234e+00  5.244569e-04  -5.068187e+00  2.427538e+00
1.435135e+00  5.234694e-04  -5.066358e+00  2.428112e+00
1.436036e+00  5.224838e-04  -5.064529e+00  2.428686e+00
1.436937e+00  5.215001e-04  -5.062700e+00  2.429259e+00
1.437838e+00  5.205183e-04  -5.060871e+00  2.429832e+00
1.438739e+00  5.195384e-04  -5.059043e+00  2.430404e+00
1.439640e+00  5.185605e-04  -5.057214e+00  2.430975e+00
1.440541e+00  5.175845e-04  -5.055386e+00  2.431546e+00
1.441441e+00  5.166104e-04  -5.053558e+00  2.432116e+00
1.442342e+00  5.156382e-04  -5.051730e+00  2.432685e+00
1.443243e+00  5.146679e-04  -5.049902e+00  2.433254e+00
1.444144e+00  5.136995e-04  -5.048075e+00  2.433822e+00
1.445045e+00  5.127330e-04  -5.046247e+00  2.434390e+00
1.445946e+00  5.117684e-04  -5.044420e+00  2.434956e+00
1.446847e+00  5.108056e-04  -5.042593e+00  2.435523e+00
1.447748e+00  5.098448e-04  -5.040766e+00  2.436088e+00
1.448649e+00  5.088858e-04  -5.038939e+00  2.436653e+00
1.449550e+00  5.079288e-04  -5.037112e+00  2.437217e+00
1.450450e+00  5.069735e-04  -5.035286e+00  2.437781e+00
1.451351e+00  5.060202e-04  -5.033460e+00  2.438344e+00
1.452252e+00  5.050687e-04  -5.031634e+00  2.438906e+00
1.453153e+00  5.041191e-04  -5.029808e+00  2.439467e+00
1.454054e+00  5.031714e-04  -5.027982e+00  2.440028e+00
1.454955e+00  5.022255e-04  -5.026156e+00  2.440589e+00
1.455856e+00  5.012815e-04  -5.024331e+00  2.441148e+00
1.456757e+00  5.003393e-04  -5.022505e+00  2.441708e+00
1.457658e+00  4.993989e-04  -5.020680e+00  2.442266e+00
1.458559e+00  4.984604e-04  -5.018855e+00  2.442824e+00
1.459459e+00  4.975237e-04  -5.017031e+00  2.443381e+00
1.460360e+00  4.965889e-04  -5.015206e+00  2.443937e+00
1.461261e+00  4.956559e-04  -5.013382e+00  2.444493e+00
1.462162e+00  4.947247e-04  -5.011557e+00  2.445048e+00
1.463063e+00  4.937954e-04  -5.009733e+00  2.445603e+00
1.463964e+00  4.928678e-04  -5.007909e+00  2.446157e+00
1.464865e+00  4.919421e-04  -5.006086e+00  2.446710e+00
1.465766e+00  4.910182e-04  -5.004262e+00  2.447263e+00
1.466667e+00  4.900961e-04  -5.002439e+00  2.447815e+00
1.467568e+00  4.891758e-04  -5.000616e+00  2.448366e+00
1.468468e+00  4.882573e-04  -4.998793e+00  2.448917e+00
1.469369e+00  4.873406e-04  -4.996970e+00  2.449467e+00
1.470270e+00  4.864257e-04  -4.995148e+00  2.450017e+00
1.471171e+00  4.855126e-04  -4.993325e+00  2.450566e+00
1.472072e+00  4.846013e-04  -4.991503e+00  2.451114e+00
1.472973e+00  4.836917e-04  -4.989681e+00  2.451661e+00
1.473874e+00  4.827840e-04  -4.987860e+00  2.452208e+00
1.474775e+00  4.818780e-04  -4.986038e+00  2.452755e+00
1.475676e+00  4.809738e-04  -4.984217e+00  2.453300e+00
1.476577e+00  4.800714e-04  -4.982396e+00  2.453845e+00
1.477477e+00  4.791707e-04  -4.980575e+00  2.454390e+00
1.478378e+00  4.782718e-04  -4.978754e+00  2.454933e+00
1.479279e+00  4.773746e-04  -4.976933e+00  2.455477e+00
1.480180e+00  4.764793e-04  -4.975113e+00  2.456019e+00
1.481081e+00  4.755856e-04  -4.973293e+00  2.456561e+00
1.481982e+00  4.746937e-04  -4.971473e+00  2.457102e+00
1.482883e+00  4.738036e-04  -4.969653e+00  2.457643e+00
1.483784e+00  4.729152e-04  -4.967834e+00  2.458183e+00
1.484685e+00  4.720285e-04  -4.966015e+00  2.458722e+00
1.485586e+00  4.711436e-04  -4.964195e+00  2.459261e+00
1.486486e+00  4.702604e-04  -4.962377e+00  2.459799e+00
1.487387e+00  4.693790e-04  -4.960558e+00  2.460336e+00
1.488288e+00  4.684992e-04  -4.958740e+00  2.460873e+00
1.489189e+00  4.676212e-04  -4.956921e+00  2.461409e+00
1.490090e+00  4.667449e-04  -4.955103e+00  2.461945e+00
1.490991e+00  4.658703e-04  -4.953286e+00  2.462480e+00
1.491892e+00  4.649975e-04  -4.951468e+00  2.463014e+00
1.492793e+00  4.641263e-04  -4.949651e+00  2.463548e+00
1.493694e+00  4.632569e-04  -4.947834e+00  2.464081e+00
1.494595e+00  4.623891e-04  -4.946017e+00  2.464613e+00
1.495495e+00  4.615231e-04  -4.944200e+00  2.465145e+00
1.496396e+00  4.606587e-04  -4.942384e+00  2.465676e+00
1.497297e+00  4.597960e-04  -4.940568e+00  2.466207e+00
1.498198e+00  4.589351e-04  -4.938752e+00  2.466737e+00
1.499099e+00  4.580758e-04  -4.936936e+00  2.467266e+00
1.500000e+00  4.572182e-04  -4.935121e+00  2.467795e+00
1.500901e+00  4.563622e-04  -4.933305e+00  2.468323e+00
1.501802e+00  4.555080e-04  -4.931490e+00  2.468851e+00
1.502703e+00  4.546554e-04  -4.929676e+00  2.469377e+00
1.503604e+00  4.538045e-04  -4.927861e+00  2.469904e+00
1.504505e+00  4.529552e-04  -4.926047e+00  2.470429e+00
1.505405e+00  4.521077e-04  -4.924233e+00  2.470954e+00
1.506306e+00  4.512617e-04  -4.922419e+00  2.471478e+00
1.507207e+00  4.504175e-04  -4.920605e+00  2.472002e+00
1.508108e+00  4.495748e-04  -4.918792e+00  2.472525e+00
1.509009e+00  4.487339e-04  -4.916979e+00  2.473048e+00
1.509910e+00  4.478946e-04  -4.915166e+00  2.473570e+00
1.510811e+00  4.470569e-04  -4.913353e+00  2.474091e+00
1.511712e+00  4.462208e-04  -4.911541e+00  2.474612e+00
1.512613e+00  4.453864e-04  -4.909729e+00  2.475132e+00
1.513514e+00  4.445537e-04  -4.907917e+00  2.475651e+00
1.514414e+00  4.437225e-04  -4.906106e+00  2.476170e+00
1.515315e+00  4.428930e-04  -4.904294e+00  2.476688e+00
1.516216e+00  4.420651e-04  -4.902483e+00  2.477205e+00
1.517117e+00  4.412389e-04  -4.900672e+00  2.477722e+00
1.518018e+00  4.404142e-04  -4.898862e+00  2.478239e+00
1.518919e+00  4.395912e-04  -4.897052e+00  2.478754e+00
1.519820e+00  4.387698e-04  -4.895241e+00  2.479269e+00
1.520721e+00  4.379499e-04  -4.893432e+00  2.479784e+00
1.521622e+00  4.371317e-04  -4.891622e+00  2.480298e+00
1.522523e+00  4.363151e-04  -4.889813e+00  2.480811e+00
1.523423e+00  4.355001e-04  -4.888004e+00  2.481324e+00
1.524324e+00  4.346867e-04  -4.886195e+00  2.481836e+00
1.525225e+00  4.338749e-04  -4.884387e+00  2.482347e+00
1.526126e+00  4.330646e-04  -4.882578e+00  2.482858e+00
1.527027e+00  4.322560e-04  -4.880771e+00  2.483368e+00
1.527928e+00  4.314489e-04  -4.878963e+00  2.483878e+00
1.528829e+00  4.306434e-04  -4.877156e+00  2.484387e+00
1.529730e+00  4.298395e-04  -4.875348e+00  2.484895e+00
1.530631e+00  4.290372e-04  -4.873542e+00  2.485403e+00
1.531532e+00  4.282364e-04  -4.871735e+00  2.485910e+00
1.532432e+00  4.274372e-04  -4.869929e+00  2.486416e+00
1.533333e+00  4.266396e-04  -4.868123e+00  2.486922e+00
1.534234e+00  4.258435e-04  -4.866317e+00  2.487428e+00
1.535135e+00  4.250490e-04  -4.864511e+00  2.487932e+00
1.536036e+00  4.242560e-04  -4.862706e+00  2.488436e+00
1.536937e+00  4.234646e-04  -4.860901e+00  2.488940e+00
1.537838e+00  4.226747e-04  -4.859097e+00  2.489443e+00
1.538739e+00  4.218864e-04  -4.857292e+00  2.489945e+00
1.539640e+00  4.210997e-04  -4.855488e+00  2.490447e+00
1.540541e+00  4.203144e-04  -4.853685e+00  2.490948e+00
1.541441e+00  4.195307e-04  -4.851881e+00  2.491448e+00
1.542342e+00  4.187486e-04  -4.850078e+00  2.491948e+00
1.543243e+00  4.179679e-04  -4.848275e+00  2.492447e+00
1.544144e+00  4.171888e-04  -4.846472e+00  2.492946e+00
1.545045e+00  4.164112e-04  -4.844670e+00  2.493444e+00
1.545946e+00  4.156352e-04  -4.842868e+00  2.493942e+00
1.546847e+00  4.148606e-04  -4.841066e+00  2.494439e+00
1.547748e+00  4.140876e-04  -4.839265e+00  2.494935e+00
1.548649e+00  4.133161e-04  -4.837464e+00  2.495430e+00
1.549550e+00  4.125461e-04  -4.835663e+00  2.495926e+00
1.550450e+00  4.117776e-04  -4.833862e+00  2.496420e+00
1.551351e+00  4.110106e-04  -4.832062e+00  2.496914e+00
1.552252e+00  4.102451e-04  -4.830262e+00  2.497407e+00
1.553153e+00  4.094811e-04  -4.828462e+00  2.497900e+00
1.554054e+00  4.087186e-04  -4.826663e+00  2.498392e+00
1.554955e+00  4.079576e-04  -4.824864e+00  2.498883e+00
1.555856e+00  4.071981e-04  -4.823065e+00  2.499374e+00
1.556757e+00  4.064401e-04  -4.821267e+00  2.499864e+00
1.557658e+00  4.056835e-04  -4.819469e+00  2.500354e+00
1.558559e+00  4.049284e-04  -4.817671e+00  2.500843e+00
1.559459e+00  4.041749e-04  -4.815873e+00  2.501332e+00
1.560360e+00  4.034227e-04  -4.814076e+00  2.501820e+00
1.561261e+00  4.026721e-04  -4.812279e+00  2.502307e+00
1.562162e+00  4.019229e-04  -4.810483e+00  2.502794e+00
1.563063e+00  4.011752e-04  -4.808686e+00  2.503280e+00
1.563964e+00  4.004289e-04  -4.806890e+00  2.503765e+00
1.564865e+00  3.996842e-04  -4.805095e+00  2.504250e+00
1.565766e+00  3.989408e-04  -4.803299e+00  2.504735e+00
1.566667e+00  3.981989e-04  -4.801504e+00  2.505218e+00
1.567568e+00  3.974585e-04  -4.799710e+00  2.505701e+00
1.568468e+00  3.967195e-04  -4.797915e+00  2.506184e+00
1.569369e+00  3.959820e-04  -4.796121e+00  2.506666e+00
1.570270e+00  3.952459e-04  -4.794328e+00  2.507147e+00
1.571171e+00  3.945113e-04  -4.792534e+00  2.507628e+00
1.572072e+00  3.937780e-04  -4.790741e+00  2.508108e+00
1.572973e+00  3.930463e-04  -4.788948e+00  2.508588e+00
1.573874e+00  3.923159e-04  -4.787156e+00  2.509067e+00
1.574775e+00  3.915870e-04  -4.785364e+00  2.509546e+00
1.575676e+00  3.908595e-04  -4.783572e+00  2.510023e+00
1.576577e+00  3.901334e-04  -4.781781e+00  2.510501e+00
1.577477e+00  3.894088e-04  -4.779989e+00  2.510977e+00
1.578378e+00  3.886855e-04  -4.778199e+00  2.511453e+00
1.579279e+00  3.879637e-04  -4.776408e+00  2.511929e+00
1.580180e+00  3.872433e-04  -4.774618e+00  2.512404e+00
1.581081e+00  3.865243e-04  -4.772828e+00  2.512878e+00
1.581982e+00  3.858067e-04  -4.771039e+00  2.513352e+00
1.582883e+00  3.850905e-04  -4.769250e+00  2.513825e+00
1.583784e+00  3.843757e-04  -4.767461e+00  2.514298e+00
1.584685e+00  3.836623e-04  -4.765673e+00  2.514770e+00
1.585586e+00  3.829503e-04  -4.763884e+00  2.515241e+00
1.586486e+00  3.822397e-04  -4.762097e+00  2.515712e+00
1.587387e+00  3.815305e-04  -4.760309e+00  2.516182e+00
1.588288e+00  3.808227e-04  -4.758522e+00  2.516652e+00
1.589189e+00  3.801162e-04  -4.756736e+00  2.517121e+00
1.590090e+00  3.794112e-04  -4.754949e+00  2.517590e+00
1.590991e+00  3.787075e-04  -4.753163e+00  2.518058e+00
1.591892e+00  3.780052e-04  -4.751377e+00  2.518525e+00
1.592793e+00  3.773042e-04  -4.749592e+00  2.518992e+00
1.593694e+00  3.766047e-04  -4.747807e+00  2.519458e+00
1.594595e+00  3.759065e-04  -4.746022e+00  2.519924e+00
1.595495e+00  3.752096e-04  -4.744238e+00  2.520389e+00
1.596396e+00  3.745142e-04  -4.742454e+00  2.520853e+00
1.597297e+00  3.738201e-04  -4.740671e+00  2.521317e+00
1.598198e+00  3.731273e-04  -4.738887e+00  2.521781e+00
1.599099e+00  3.724359e-04  -4.737105e+00  2.522244e+00
1.600000e+00  3.717458e-04  -4.735322e+00  2.522706e+00
1.600901e+00  3.710571e-04  -4.733540e+00  2.523167e+00
1.601802e+00  3.703698e-04  -4.731758e+00  2.523628e+00
1.602703e+00  3.696838e-04  -4.729977e+00  2.524089e+00
1.603604e+00  3.689991e-04  -4.728196e+00  2.524549e+00
1.604505e+00  3.683158e-04  -4.726415e+00  2.525008e+00
1.605405e+00  3.676338e-04  -4.724634e+00  2.525467e+00
1.606306e+00  3.669531e-04  -4.722854e+00  2.525925e+00
1.607207e+00  3.662738e-04  -4.721075e+00  2.526383e+00
1.608108e+00  3.655958e-04  -4.719296e+00  2.526840e+00
1.609009e+00  3.649191e-04  -4.717517e+00  2.527296e+00
1.609910e+00  3.642437e-04  -4.715738e+00  2.527752e+00
1.610811e+00  3.635697e-04  -4.713960e+00  2.528208e+00
1.611712e+00  3.628970e-04  -4.712182e+00  2.528662e+00
1.612613e+00  3.622256e-04  -4.710405e+00  2.529117e+00
1.613514e+00  3.615555e-04  -4.708628e+00  2.529570e+00
1.614414e+00  3.608867e-04  -4.706851e+00  2.530023e+00
1.615315e+00  3.602192e-04  -4.705075e+00  2.530476e+00
1.616216e+00  3.595530e-04  -4.703299e+00  2.530928e+00
1.617117e+00  3.588881e-04  -4.701523e+00  2.531379e+00
1.618018e+00  3.582246e-04  -4.699748e+00  2.531830e+00
1.618919e+00  3.575623e-04  -4.697973e+00  2.532280e+00
1.619820e+00  3.569013e-04  -4.696199e+00  2.532730e+00
1.620721e+00  3.562416e-04  -4.694425e+00  2.533179e+00
1.621622e+00  3.555832e-04  -4.692651e+00  2.533628e+00
1.622523e+00  3.549261e-04  -4.690878e+00  2.534076e+00
1.623423e+00  3.542703e-04  -4.689105e+00  2.534523e+00
1.624324e+00  3.536157e-04  -4.687332e+00  2.534970e+00
1.625225e+00  3.529624e-04  -4.685560e+00  2.535416e+00
1.626126e+00  3.523104e-04  -4.683788e+00  2.535862e+00
1.627027e+00  3.516597e-04  -4.682017e+00  2.536307e+00
1.627928e+00  3.510102e-04  -4.680246e+00  2.536752e+00
1.628829e+00  3.503621e-04  -4.678475e+00  2.537196e+00
1.629730e+00  3.497151e-04  -4.676705e+00  2.537640e+00
1.630631e+00  3.490695e-04  -4.674935e+00  2.538083e+00
1.631532e+00  3.484251e-04  -4.673166e+00  2.538525e+00
1.632432e+00  3.477819e-04  -4.671397e+00  2.538967e+00
1.633333e+00  3.471401e-04  -4.669628e+00  2.539408e+00
1.634234e+00  3.464994e-04  -4.667860e+00  2.539849e+00
1.635135e+00  3.458601e-04  -4.666092e+00  2.540289e+00
1.636036e+00  3.452219e-04  -4.664325e+00  2.540729e+00
1.636937e+00  3.445850e-04  -4.662558e+00  2.541168e+00
1.637838e+00  3.439494e-04  -4.660791e+00  2.541607e+00
1.638739e+00  3.433150e-04  -4.659025e+00  2.542045e+00
1.639640e+00  3.426818e-04  -4.657259e+00  2.542482e+00
1.640541e+00  3.420499e-04  -4.655493e+00  2.542919e+00
1.641441e+00  3.414192e-04  -4.653728e+00  2.543355e+00
1.642342e+00  3.407898e-04  -4.651964e+00  2.543791e+00
1.643243e+00  3.401615e-04  -4.650199e+00  2.544226e+00
1.644144e+00  3.395345e-04  -4.648436e+00  2.544661e+00
1.645045e+00  3.389088e-04  -4.646672e+00  2.545095e+00
1.645946e+00  3.382842e-04  -4.644909e+00  2.545529e+00
1.646847e+00  3.376609e-04  -4.643146e+00  2.545962e+00
1.647748e+00  3.370387e-04  -4.641384e+00  2.546394e+00
1.648649e+00  3.364178e-04  -4.639622e+00  2.546826e+00
1.649550e+00  3.357981e-04  -4.637861e+00  2.547258e+00
1.650450e+00  3.351797e-04  -4.636100e+00  2.547689e+00
1.651351e+00  3.345624e-04  -4.634339e+00  2.548119e+00
1.652252e+00  3.339463e-04  -4.632579e+00  2.548549e+00
1.653153e+00  3.333314e-04  -4.630819e+00  2.548978e+00
1.654054e+00  3.327177e-04  -4.629060e+00  2.549406e+00
1.654955e+00  3.321053e-04  -4.627301e+00  2.549835e+00
1.655856e+00  3.314940e-04  -4.625543e+00  2.550262e+00
1.656757e+00  3.308839e-04  -4.623784e+00  2.550689e+00
1.657658e+00  3.302750e-04  -4.622027e+00  2.551116e+00
1.658559e+00  3.296673e-04  -4.620269e+00  2.551542e+00
1.659459e+00  3.290608e-04  -4.618513e+00  2.551967e+00
1.660360e+00  3.284554e-04  -4.616756e+00  2.552392e+00
1.661261e+00  3.278513e-04  -4.615000e+00  2.552816e+00
1.662162e+00  3.272483e-04  -4.613245e+00  2.553240e+00
1.663063e+00  3.266465e-04  -4.611489e+00  2.553663e+00
1.663964e+00  3.260459e-04  -4.609735e+00  2.554086e+00
1.664865e+00  3.254464e-04  -4.607980e+00  2.554508e+00
1.665766e+00  3.248481e-04  -4.606226e+00  2.554930e+00
1.666667e+00  3.242510e-04  -4.604473e+00  2.555351e+00
1.667568e+00  3.236550e-04  -4.602720e+00  2.555772e+00
1.668468e+00  3.230602e-04  -4.600967e+00  2.556192e+00
1.669369e+00  3.224666e-04  -4.599215e+00  2.556611e+00
1.670270e+00  3.218741e-04  -4.597463e+00  2.557030e+00
1.671171e+00  3.212828e-04  -4.595712e+00  2.557449e+00
1.672072e+00  3.206926e-04  -4.593961e+00  2.557866e+00
1.672973e+00  3.201036e-04  -4.592211e+00  2.558284e+00
1.673874e+00  3.195157e-04  -4.590461e+00  2.558701e+00
1.674775e+00  3.189290e-04  -4.588711e+00  2.559117e+00
1.675676e+00  3.183434e-04  -4.586962e+00  2.559533e+00
1.676577e+00  3.177590e-04  -4.585213e+00  2.559948e+00
1.677477e+00  3.171757e-04  -4.583465e+00  2.560363e+00
1.678378e+00  3.165935e-04  -4.581717e+00  2.560777e+00
1.679279e+00  3.160125e-04  -4.579969e+00  2.561190e+00
1.680180e+00  3.154326e-04  -4.578222e+00  2.561604e+00
1.681081e+00  3.148538e-04  -4.576476e+00  2.562016e+00
1.681982e+00  3.142762e-04  -4.574730e+00  2.562428e+00
1.682883e+00  3.136997e-04  -4.572984e+00  2.562840e+00
1.683784e+00  3.131243e-04  -4.571239e+00  2.563251e+00
1.684685e+00  3.125500e-04  -4.569494e+00  2.563661e+00
1.685586e+00  3.119769e-04  -4.567750e+00  2.564071e+00
1.686486e+00  3.114049e-04  -4.566006e+00  2.564481e+00
1.687387e+00  3.108339e-04  -4.564263e+00  2.564889e+00
1.688288e+00  3.102641e-04  -4.562520e+00  2.565298e+00
1.689189e+00  3.096954e-04  -4.560777e+00  2.565706e+00
1.690090e+00  3.091279e-04  -4.559035e+00  2.566113e+00
1.690991e+00  3.085614e-04  -4.557293e+00  2.566520e+00
1.691892e+00  3.079960e-04  -4.555552e+00  2.566926e+00
1.692793e+00  3.074317e-04  -4.553811e+00  2.567332e+00
1.693694e+00  3.068686e-04  -4.552071e+00  2.567737e+00
1.694595e+00  3.063065e-04  -4.550331e+00  2.568142e+00
1.695495e+00  3.057455e-04  -4.548592e+00  2.568546e+00
1.696396e+00  3.051856e-04  -4.546853e+00  2.568950e+00
1.697297e+00  3.046268e-04  -4.545114e+00  2.569353e+00
1.698198e+00  3.040691e-04  -4.543376e+00  2.569755e+00
1.699099e+00  3.035125e-04  -4.541639e+00  2.570157e+00
1.700000e+00  3.029569e-04  -4.539902e+00  2.570559e+00
1.700901e+00  3.024025e-04  -4.538165e+00  2.570960e+00
1.701802e+00  3.018491e-04  -4.536429e+00  2.571361e+00
1.702703e+00  3.012968e-04  -4.534693e+00  2.571761e+00
1.703604e+00  3.007456e-04  -4.532958e+00  2.572160e+00
1.704505e+00  3.001954e-04  -4.531223e+00  2.572559e+00
1.705405e+00  2.996463e-04  -4.529489e+00  2.572958e+00
1.706306e+00  2.990983e-04  -4.527755e+00  2.573356e+00
1.707207e+00  2.985514e-04  -4.526021e+00  2.573753e+00
1.708108e+00  2.980055e-04  -4.524288e+00  2.574150e+00
1.709009e+00  2.974607e-04  -4.522556e+00  2.574546e+00
1.709910e+00  2.969169e-04  -4.520824e+00  2.574942e+00
1.710811e+00  2.963742e-04  -4.519092e+00  2.575338e+00
1.711712e+00  2.958326e-04  -4.517361e+00  2.575733e+00
1.712613e+00  2.952920e-04  -4.515631e+00  2.576127e+00
1.713514e+00  2.947525e-04  -4.513900e+00  2.576521e+00
1.714414e+00  2.942140e-04  -4.512171e+00  2.576914e+00
1.715315e+00  2.936765e-04  -4.510441e+00  2.577307e+00
1.716216e+00  2.931401e-04  -4.508713e+00  2.577699e+00
1.717117e+00  2.926048e-04  -4.506984e+00  2.578091e+00
1.718018e+00  2.920705e-04  -4.505257e+00  2.578483e+00
1.718919e+00  2.915372e-04  -4.503529e+00  2.578873e+00
1.719820e+00  2.910050e-04  -4.501802e+00  2.579264e+00
1.720721e+00  2.904738e-04  -4.500076e+00  2.579654e+00
1.721622e+00  2.899436e-04  -4.498350e+00  2.580043e+00
1.722523e+00  2.894145e-04  -4.496625e+00  2.580432e+00
1.723423e+00  2.888864e-04  -4.494900e+00  2.580820e+00
1.724324e+00  2.883593e-04  -4.493175e+00  2.581208e+00
1.725225e+00  2.878333e-04  -4.491451e+00  2.581595e+00
1.726126e+00  2.873083e-04  -4.489728e+00  2.581982e+00
1.727027e+00  2.867843e-04  -4.488005e+00  2.582368e+00
1.727928e+00  2.862613e-04  -4.486282e+00  2.582754e+00
1.728829e+00  2.857393e-04  -4.484560e+00  2.583139e+00
1.729730e+00  2.852183e-04  -4.482839e+00  2.583524e+00
1.730631e+00  2.846984e-04  -4.481117e+00  2.583908e+00
1.731532e+00  2.841795e-04  -4.479397e+00  2.584292e+00
1.732432e+00  2.836616e-04  -4.477677e+00  2.584675e+00
1.733333e+00  2.831446e-04  -4.475957e+00  2.585058e+00
1.734234e+00  2.826287e-04  -4.474238e+00  2.585440e+00
1.735135e+00  2.821138e-04  -4.472519e+00  2.585822e+00
1.736036e+00  2.815999e-04  -4.470801e+00  2.586203e+00
1.736937e+00  2.810870e-04  -4.469083e+00  2.586584e+00
1.737838e+00  2.805751e-04  -4.467366e+00  2.586964e+00
1.738739e+00  2.800642e-04  -4.465649e+00  2.587344e+00
1.739640e+00  2.795543e-04  -4.463933e+00  2.587723e+00
1.740541e+00  2.790454e-04  -4.462217e+00  2.588102e+00
1.741441e+00  2.785374e-04  -4.460502e+00  2.588480e+00
1.742342e+00  2.780305e-04  -4.458787e+00  2.588858e+00
1.743243e+00  2.775245e-04  -4.457073e+00  2.589236e+00
1.744144e+00  2.770195e-04  -4.455359e+00  2.589612e+00
1.745045e+00  2.765155e-04  -4.453646e+00  2.589989e+00
1.745946e+00  2.760125e-04  -4.451933e+00  2.590364e+00
1.746847e+00  2.755104e-04  -4.450221e+00  2.590740e+00
1.747748e+00  2.750094e-04  -4.448509e+00  2.591115e+00
1.748649e+00  2.745093e-04  -4.446798e+00  2.591489e+00
1.749550e+00  2.740101e-04  -4.445087e+00  2.591863e+00
1.750450e+00  2.735120e-04  -4.443377e+00  2.592236e+00
1.751351e+00  2.730148e-04  -4.441667e+00  2.592609e+00
1.752252e+00  2.725186e-04  -4.439958e+00  2.592982e+00
1.753153e+00  2.720233e-04  -4.438249e+00  2.593353e+00
1.754054e+00  2.715290e-04  -4.436541e+00  2.593725e+00
1.754955e+00  2.710357e-04  -4.434833e+00  2.594096e+00
1.755856e+00  2.705433e-04  -4.433126e+00  2.594466e+00
1.756757e+00  2.700519e-04  -4.431419e+00  2.594836e+00
1.757658e+00  2.695614e-04  -4.429713e+00  2.595206e+00
1.758559e+00  2.690719e-04  -4.428007e+00  2.595575e+00
1.759459e+00  2.685833e-04  -4.426301e+00  2.595943e+00
1.760360e+00  2.680957e-04  -4.424597e+00  2.596311e+00
1.761261e+00  2.676090e-04  -4.422892e+00  2.596679e+00
1.762162e+00  2.671233e-04  -4.421189e+00  2.597046e+00
1.763063e+00  2.666385e-04  -4.419485e+00  2.597412e+00
1.763964e+00  2.661546e-04  -4.417783e+00  2.597778e+00
1.764865e+00  2.656717e-04  -4.416081e+00  2.598144e+00
1.765766e+00  2.651898e-04  -4.414379e+00  2.598509e+00
1.766667e+00  2.647087e-04  -4.412678e+00  2.598874e+00
1.767568e+00  2.642286e-04  -4.410977e+00  2.599238e+00
1.768468e+00  2.637495e-04  -4.409277e+00  2.599602e+00
1.769369e+00  2.632712e-04  -4.407577e+00  2.599965e+00
1.770270e+00  2.627939e-04  -4.405878e+00  2.600328e+00
1.771171e+00  2.623175e-04  -4.404179e+00  2.600690e+00
1.772072e+00  2.618420e-04  -4.402481e+00  2.601052e+00
1.772973e+00  2.613675e-04  -4.400784e+00  2.601413e+00
1.773874e+00  2.608939e-04  -4.399087e+00  2.601774e+00
1.774775e+00  2.604212e-04  -4.397390e+00  2.602134e+00
1.775676e+00  2.599494e-04  -4.395694e+00  2.602494e+00
1.776577e+00  2.594785e-04  -4.393998e+00  2.602853e+00
1.777477e+00  2.590086e-04  -4.392303e+00  2.603212e+00
1.778378e+00  2.585395e-04  -4.390609e+00  2.603571e+00
1.779279e+00  2.580714e-04  -4.388915e+00  2.603929e+00
1.780180e+00  2.576042e-04  -4.387222e+00  2.604286e+00
1.781081e+00  2.571378e-04  -4.385529e+00  2.604643e+00
1.781982e+00  2.566724e-04  -4.383836e+00  2.605000e+00
1.782883e+00  2.562079e-04  -4.382144e+00  2.605356e+00
1.783784e+00  2.557443e-04  -4.380453e+00  2.605712e+00
1.784685e+00  2.552816e-04  -4.378762e+00  2.606067e+00
1.785586e+00  2.548197e-04  -4.377072e+00  2.606421e+00
1.786486e+00  2.543588e-04  -4.375382e+00  2.606776e+00
1.787387e+00  2.538988e-04  -4.373693e+00  2.607129e+00
1.788288e+00  2.534396e-04  -4.372004e+00  2.607483e+00
1.789189e+00  2.529814e-04  -4.370316e+00  2.607835e+00
1.790090e+00  2.525240e-04  -4.368628e+00  2.608188e+00
1.790991e+00  2.520675e-04  -4.366941e+00  2.608540e+00
1.791892e+00  2.516119e-04  -4.365254e+00  2.608891e+00
1.792793e+00  2.511572e-04  -4.363568e+00  2.609242e+00
1.793694e+00  2.507034e-04  -4.361883e+00  2.609592e+00
1.794595e+00  2.502504e-04  -4.360198e+00  2.609942e+00
1.795495e+00  2.497984e-04  -4.358513e+00  2.610292e+00
1.796396e+00  2.493472e-04  -4.356829e+00  2.610641e+00
1.797297e+00  2.488968e-04  -4.355146e+00  2.610990e+00
1.798198e+00  2.484474e-04  -4.353463e+00  2.611338e+00
1.799099e+00  2.479988e-04  -4.351781e+00  2.611686e+00
1.800000e+00  2.475511e-04  -4.350099e+00  2.612033e+00

